Scalable Continuous-time Diffusion Framework for Network Inference and Influence Estimation

The study of continuous-time information diffusion has been an important area of research for many applications in recent years. When only the diffusion traces (cascades) are accessible, cascade-based network inference and influence estimation are two essential problems to explore. Alas, existing methods exhibit limited capability to infer and process networks with more than a few thousand nodes, suffering from scalability issues. In this paper, we view the diffusion process as a continuous-time dynamical system, based on which we establish a continuous-time diffusion model. Subsequently, we instantiate the model to a scalable and effective framework (FIM) to approximate the diffusion propagation from available cascades, thereby inferring the underlying network structure. Furthermore, we undertake an analysis of the approximation error of FIM for network inference. To achieve the desired scalability for influence estimation, we devise an advanced sampling technique and significantly boost the efficiency. We also quantify the effect of the approximation error on influence estimation theoretically. Experimental results showcase the effectiveness and superior scalability of FIM on network inference and influence estimation.

==> FIM.txt <==
1	0.0037
2	0.0281
3	0.0546
4	0.0635
5	0.0733
6	0.083
7	0.0842
8	0.0916
9	0.0934
10	0.1015
11	0.1033
12	0.1143
13	0.1199
14	0.1217
15	0.1284
16	0.1325
17	0.1449
18	0.1456
19	0.1709
20	0.1738
21	0.1745
22	0.1753
23	0.1821
24	0.191
25	0.1949
26	0.1967
27	0.2034
28	0.2165
29	0.218
30	0.219
31	0.2218
32	0.3008
33	0.3495
34	0.3559
35	0.3562
36	0.3602
37	0.3624
38	0.3642
39	0.3693
40	0.3724
41	0.3726
42	0.3729
43	0.3753
44	0.3779
45	0.3808
46	0.3891
47	0.3893
48	0.406
49	0.4082
50	0.4119
51	0.4417
52	0.4638
53	0.4725
54	0.4913
55	0.5065
56	0.514
57	0.5836
58	0.6193
59	0.6282
60	0.629
61	0.6299
62	0.632
63	0.6395
64	0.6506
65	0.6616
66	0.6728
67	0.6833
68	0.693
69	0.6966
70	0.7179
71	0.7305
72	0.7919
73	0.8131
74	0.8203
75	0.8289
76	0.8311
77	0.8333
78	0.8426
79	0.8508
80	0.8582
81	0.8595
82	0.8618
83	0.8642
84	0.8661
85	0.8684
86	0.8738
87	0.8781
88	0.8794
89	0.8795
90	0.8801
91	0.8814
92	0.8831
93	0.8834
94	0.887
95	0.888
96	0.8897
97	0.9033
98	0.912
99	0.9176
100	0.9259
101	0.9271
102	0.9277
103	0.9281
104	0.9314
105	0.9472
106	0.9519
107	1.0092
108	1.0403
109	1.0419
110	1.0482
111	1.0487
112	1.0608
113	1.0657
114	1.0685
115	1.078
116	1.0902
117	1.0905
118	1.0957
119	1.1013
120	1.1021
121	1.1038
122	1.1091
123	1.1119
124	1.1198
125	1.1231
126	1.1251
127	1.1269
128	1.1285
129	1.1487
130	1.1534
131	1.1688
132	1.1887
133	1.2021
134	1.2048
135	1.2068
136	1.2113
137	1.2212
138	1.2216
139	1.2314
140	1.2355
141	1.2411
142	1.2445
143	1.2571
144	1.2656
145	1.28
146	1.295
147	1.3099
148	1.3127
149	1.3129
150	1.3389
151	1.3391
152	1.3417
153	1.3887
154	1.3972
155	1.4231
156	1.445
157	1.4518
158	1.46
159	1.4766
160	1.478
161	1.4938
162	1.5097
163	1.5118
164	1.513
165	1.5247
166	1.543
167	1.565
168	1.5683
169	1.5922
170	1.6328
171	1.6695
172	1.7168
173	1.7223
174	1.7479
175	1.7604
176	1.7615
177	1.7852
178	1.7893
179	1.8025
180	1.8115
181	1.8374
182	1.8509
183	1.8648
184	1.8665
185	1.867
186	1.8762
187	1.8942
188	1.8991
189	1.9056
190	1.9107
191	1.9275
192	1.9293
193	1.9313
194	1.945
195	1.9494
196	1.9499
197	1.9584
198	1.9702
199	1.9836
200	2.017
201	2.0297
202	2.0355
203	2.0581
204	2.0632
205	2.1173
206	2.1207
207	2.1247
208	2.1408
209	2.1602
210	2.1659
211	2.1727
212	2.1847
213	2.1865
214	2.1919
215	2.2209
216	2.2326
217	2.2354
218	2.2394
219	2.2545
220	2.2686
221	2.2714
222	2.2755
223	2.2773
224	2.283
225	2.2831
226	2.2891
227	2.331
228	2.3359
229	2.3365
230	2.3369
231	2.3682
232	2.3757
233	2.4109
234	2.4418
235	2.4701
236	2.4709
237	2.4771
238	2.5631
239	2.597
240	2.6874
241	2.7059
242	2.7251
243	2.7296
244	2.7352
245	2.7404
246	2.7408
247	2.7773
248	2.7818
249	2.7901
250	2.8138
251	2.8261
252	2.8414
253	2.8575
254	2.8605
255	2.8736
256	2.8805
257	2.8824
258	2.8997
259	2.9197
260	2.9447
261	2.9553
262	2.9961
263	3.0007
264	3.0141
265	3.0275
266	3.0535
267	3.0551
268	3.0762
269	3.0768
270	3.0802
271	3.0904
272	3.0945
273	3.1137
274	3.1184
275	3.123
276	3.1254
277	3.1371
278	3.1378
279	3.1712
280	3.1719
281	3.1721
282	3.1756
283	3.1909
284	3.2059
285	3.2262
286	3.2453
287	3.2469
288	3.2529
289	3.2714
290	3.2794
291	3.2868
292	3.2897
293	3.3107
294	3.3124
295	3.3144
296	3.3192
297	3.3339
298	3.3409
299	3.3526
300	3.3643
301	3.3677
302	3.378
303	3.3832
304	3.4171
305	3.4193
306	3.4219
307	3.4266
308	3.436
309	3.4403
310	3.4518
311	3.4542
312	3.4578
313	3.461
314	3.4636
315	3.4684
316	3.4894
317	3.4945
318	3.5117
319	3.5387
320	3.6003
321	3.6048
322	3.6059
323	3.6168
324	3.6601
325	3.7447
326	3.7727
327	3.7972
328	3.8014
329	3.8215
330	3.8219
331	3.8337
332	3.8345
333	3.8428
334	3.8519
335	3.9122
336	3.9258
337	3.9494
338	3.9534
339	3.9577
340	3.9768
341	3.9858
342	4.0204
343	4.0586
344	4.0697
345	4.076
346	4.0913
347	4.1182
348	4.1758
349	4.1827
350	4.195
351	4.1999
352	4.2112
353	4.2129
354	4.2354
355	4.2522
356	4.2593
357	4.2681
358	4.2807
359	4.2808
360	4.341
361	4.3448
362	4.3719
363	4.3719
364	4.4188
365	4.4202
366	4.427
367	4.4433
368	4.4607
369	4.4674
370	4.5212
371	4.5566
372	4.5592
373	4.5628
374	4.5972
375	4.5976
376	4.6108
377	4.619
378	4.63
379	4.6318
380	4.677
381	4.6797
382	4.6956
383	4.6962
384	4.7468
385	4.7562
386	4.8179
387	4.8323
388	4.8413
389	4.8418
390	4.8553
391	4.8588
392	4.8594
393	4.8611
394	4.8651
395	4.867
396	4.8681
397	4.8707
398	4.8767
399	4.8904
400	4.8925
401	4.8942
402	4.8942
403	4.9006
404	4.9109
405	4.9172
406	4.919
407	4.9197
408	4.9243
409	4.9379
410	4.9475
411	4.9603
412	4.9636
413	4.9744
414	4.9888
415	4.9958
416	5.0158
417	5.0199
418	5.0386
419	5.0419
420	5.0645
421	5.0999
422	5.1045
423	5.1096
424	5.1633
425	5.1697
426	5.1921
427	5.2011
428	5.2112
429	5.2169
430	5.2186
431	5.2238
432	5.224
433	5.2879
434	5.3029
435	5.3221
436	5.3245
437	5.3362
438	5.3462
439	5.3513
440	5.3721
441	5.3864
442	5.4126
443	5.4383
444	5.4385
445	5.4408
446	5.4538
447	5.4719
448	5.4934
449	5.5032
450	5.5364
451	5.5378
452	5.5524
453	5.5582
454	5.5643
455	5.5788
456	5.5984
457	5.6036
458	5.64
459	5.6575
460	5.6828
461	5.7017
462	5.7374
463	5.7409
464	5.7866
465	5.8057
466	5.8069
467	5.8101
468	5.82
469	5.8294
470	5.8314
471	5.8456
472	5.8494
473	5.8609
474	5.8862
475	5.8949
476	5.9101
477	5.9456
478	5.9596
479	5.9663
480	5.9905
481	5.9975
482	6.0019
483	6.0061
484	6.0123
485	6.0469
486	6.0678
487	6.0916
488	6.1062
489	6.1134
490	6.1239
491	6.1347
492	6.144
493	6.1661
494	6.1729
495	6.1769
496	6.1831
497	6.1958
498	6.2172
499	6.2176
500	6.2363
501	6.2521
502	6.2878
503	6.2923
504	6.2929
505	6.3005
506	6.3028
507	6.3133
508	6.3133
509	6.3158
510	6.3323
511	6.3393
512	6.3401
513	6.3528
514	6.37
515	6.3716
516	6.3801
517	6.381
518	6.4077
519	6.4091
520	6.4228
521	6.4253
522	6.4311
523	6.4382
524	6.4528
525	6.4631
526	6.4766
527	6.4911
528	6.5232
529	6.5267
530	6.5534
531	6.5556
532	6.5756
533	6.5841
534	6.5877
535	6.5904
536	6.5906
537	6.5958
538	6.5999
539	6.6051
540	6.6172
541	6.6275
542	6.635
543	6.6886
544	6.6917
545	6.7261
546	6.7603
547	6.7792
548	6.783
549	6.7918
550	6.795
551	6.7974
552	6.8061
553	6.8464
554	6.8617
555	6.8719
556	6.8813
557	6.9
558	6.9229
559	6.9234
560	6.9343
561	6.9494
562	6.9627
563	6.9636
564	6.9659
565	6.9673
566	6.9687
567	6.9691
568	6.9756
569	6.9831
570	6.9913
571	6.9965
572	7.0467
573	7.0619
574	7.0636
575	7.0721
576	7.0793
577	7.118
578	7.1354
579	7.1379
580	7.1421
581	7.1467
582	7.1584
583	7.1656
584	7.1891
585	7.1921
586	7.2341
587	7.2494
588	7.2589
589	7.2693
590	7.2725
591	7.2745
592	7.2772
593	7.2773
594	7.2842
595	7.2899
596	7.2979
597	7.2997
598	7.2999
599	7.3026
600	7.3035
601	7.3082
602	7.3137
603	7.3261
604	7.3324
605	7.355
606	7.3606
607	7.404
608	7.4214
609	7.4442
610	7.4538
611	7.4653
612	7.4894
613	7.4968
614	7.5089
615	7.5329
616	7.5443
617	7.5557
618	7.5656
619	7.5723
620	7.5804
621	7.5993
622	7.6111
623	7.6129
624	7.6487
625	7.652
626	7.6691
627	7.6868
628	7.6973
629	7.7489
630	7.7687
631	7.7846
632	7.7878
633	7.7905
634	7.8002
635	7.8383
636	7.8447
637	7.852
638	7.8606
639	7.8624
640	7.8639
641	7.8642
642	7.8665
643	7.8702
644	7.8754
645	7.8766
646	7.8801
647	7.881
648	7.8922
649	7.9154
650	7.9282
651	7.9364
652	7.9454
653	7.9462
654	7.9892
655	7.999
656	8.0042
657	8.0211
658	8.031
659	8.0399
660	8.0483
661	8.0769
662	8.0769
663	8.0815
664	8.1033
665	8.1242
666	8.1273
667	8.1574
668	8.1705
669	8.1941
670	8.2024
671	8.2106
672	8.2187
673	8.2224
674	8.238
675	8.2463
676	8.2503
677	8.2555
678	8.2631
679	8.268
680	8.3016
681	8.302
682	8.3058
683	8.3138
684	8.3195
685	8.3294
686	8.3426
687	8.354
688	8.3735
689	8.3827
690	8.3931
691	8.4071
692	8.4199
693	8.4259
694	8.4672
695	8.4721
696	8.473
697	8.4771
698	8.4979
699	8.5046
700	8.5105
701	8.52
702	8.5231
703	8.5654
704	8.5732
705	8.5858
706	8.5974
707	8.5983
708	8.5997
709	8.6082
710	8.6111
711	8.6185
712	8.6309
713	8.6316
714	8.633
715	8.6838
716	8.6881
717	8.6947
718	8.6992
719	8.7026
720	8.7119
721	8.7272
722	8.7387
723	8.7455
724	8.7528
725	8.7583
726	8.7602
727	8.7655
728	8.7655
729	8.7683
730	8.7898
731	8.8067
732	8.8181
733	8.8423
734	8.85
735	8.866
736	8.8731
737	8.8861
738	8.8949
739	8.8995
740	8.913
741	8.9381
742	8.9522
743	8.9678
744	8.9976
745	9.0047
746	9.0297
747	9.0625
748	9.0729
749	9.074
750	9.0879
751	9.1051
752	9.109
753	9.1211
754	9.1375
755	9.1408
756	9.1735
757	9.1758
758	9.1782
759	9.1798
760	9.1851
761	9.225
762	9.2365
763	9.2393
764	9.2478
765	9.2504
766	9.2696
767	9.288
768	9.3062
769	9.3071
770	9.3104
771	9.3114
772	9.3433
773	9.3475
774	9.3483
775	9.3618
776	9.3742
777	9.3815
778	9.3846
779	9.4022
780	9.4117
781	9.4233
782	9.4317
783	9.4341
784	9.435
785	9.435
786	9.4669
787	9.4704
788	9.4755
789	9.4936
790	9.5027
791	9.5453
792	9.5514
793	9.5649
794	9.5822
795	9.6098
796	9.6119
797	9.6126
798	9.6128
799	9.6237
800	9.6306
801	9.6402
802	9.6403
803	9.6479
804	9.6623
805	9.6683
806	9.6883
807	9.7465
808	9.7479
809	9.7525
810	9.7592
811	9.7625
812	9.7729
813	9.7878
814	9.7884
815	9.794
816	9.8159
817	9.819
818	9.8443
819	9.845
820	9.8485
821	9.8521
822	9.8545
823	9.8656
824	9.8695
825	9.8898
826	9.8961
827	9.9122
828	9.919
829	9.9295
830	9.93
831	9.9363
832	9.9871
833	9.9878
834	10.0475
835	10.0607
836	10.0766
837	10.1096
838	10.121
839	10.1261
840	10.1407
841	10.1614
842	10.1617
843	10.1792
844	10.197
845	10.1989
846	10.2077
847	10.2318
848	10.2409
849	10.2439
850	10.2824
851	10.2828
852	10.2879
853	10.2911
854	10.2997
855	10.3116
856	10.3182
857	10.321
858	10.3231
859	10.3292
860	10.3356
861	10.3435
862	10.3544
863	10.3633
864	10.3704
865	10.3825
866	10.4148
867	10.4224
868	10.4602
869	10.4622
870	10.4834
871	10.4867
872	10.4946
873	10.5046
874	10.5122
875	10.5394
876	10.5405
877	10.5611
878	10.5612
879	10.57
880	10.5793
881	10.6021
882	10.6041
883	10.6145
884	10.6165
885	10.6177
886	10.618
887	10.6246
888	10.6319
889	10.6363
890	10.6376
891	10.653
892	10.6697
893	10.6768
894	10.6866
895	10.7079
896	10.7094
897	10.7173
898	10.7182
899	10.7279
900	10.7297
901	10.7366
902	10.744
903	10.7451
904	10.7533
905	10.7615
906	10.768
907	10.7745
908	10.784
909	10.7964
910	10.8051
911	10.8186
912	10.8196
913	10.8201
914	10.8209
915	10.8265
916	10.8467
917	10.851
918	10.8563
919	10.8564
920	10.8593
921	10.8614
922	10.864
923	10.8753
924	10.882
925	10.8858
926	10.8862
927	10.8877
928	10.8886
929	10.8896
930	10.899
931	10.902
932	10.9143
933	10.9188
934	10.9316
935	10.936
936	10.9462
937	10.9483
938	10.9631
939	10.9685
940	10.9922
941	11.0028
942	11.0073
943	11.0389
944	11.041
945	11.0635
946	11.0864
947	11.0874
948	11.0961
949	11.1023
950	11.1031
951	11.1061
952	11.1382
953	11.1382
954	11.1635
955	11.1852
956	11.1928
957	11.1941
958	11.2035
959	11.214
960	11.2161
961	11.2234
962	11.2272
963	11.234
964	11.2397
965	11.2453
966	11.2546
967	11.2585
968	11.2678
969	11.2721
970	11.2815
971	11.291
972	11.2922
973	11.2952
974	11.3026
975	11.3035
976	11.3124
977	11.3179
978	11.3614
979	11.3807
980	11.3865
981	11.3878
982	11.3888
983	11.4356
984	11.4635
985	11.4809
986	11.4845
987	11.4892
988	11.5002
989	11.5095
990	11.5234
991	11.5398
992	11.5458
993	11.5488
994	11.5545
995	11.5556
996	11.5983
997	11.6041
998	11.6217
999	11.6276
1000	11.6408
1001	11.6423
1002	11.6445
1003	11.6565
1004	11.6578
1005	11.6639
1006	11.6642
1007	11.6686
1008	11.6789
1009	11.697
1010	11.706
1011	11.7327
1012	11.7336
1013	11.7385
1014	11.744
1015	11.751
1016	11.7628
1017	11.7897
1018	11.803
1019	11.8257
1020	11.8326
1021	11.8352
1022	11.8387
1023	11.8471
1024	11.8539
1025	11.8733
1026	11.8752
1027	11.879
1028	11.9037
1029	11.9042
1030	11.9091
1031	11.9094
1032	11.9264
1033	11.9303
1034	11.9485
1035	11.9514
1036	11.9538
1037	11.9565
1038	11.957
1039	11.9657
1040	11.9716
1041	11.9851
1042	11.994
1043	12.0371
1044	12.0675
1045	12.1064
1046	12.11
1047	12.144
1048	12.1492
1049	12.1493
1050	12.1577
1051	12.1598
1052	12.199
1053	12.2041
1054	12.2519
1055	12.2579
1056	12.2839
1057	12.2894
1058	12.2901
1059	12.2912
1060	12.2951
1061	12.3001
1062	12.3453
1063	12.3473
1064	12.3632
1065	12.3837
1066	12.3855
1067	12.4039
1068	12.4066
1069	12.4352
1070	12.466
1071	12.4769
1072	12.4797
1073	12.4853
1074	12.4881
1075	12.5154
1076	12.5355
1077	12.5554
1078	12.5648
1079	12.5961
1080	12.6022
1081	12.6169
1082	12.6249
1083	12.6335
1084	12.645
1085	12.6582
1086	12.699
1087	12.7063
1088	12.7115
1089	12.7143
1090	12.72
1091	12.721
1092	12.7254
1093	12.7287
1094	12.7358
1095	12.7368
1096	12.7456
1097	12.7657
1098	12.7715
1099	12.7988
1100	12.8075
1101	12.8088
1102	12.8166
1103	12.8217
1104	12.8244
1105	12.8485
1106	12.8555
1107	12.8639
1108	12.867
1109	12.8715
1110	12.8888
1111	12.8915
1112	12.8928
1113	12.898
1114	12.9036
1115	12.919
1116	12.9201
1117	12.9864
1118	12.9962
1119	13.0072
1120	13.0152
1121	13.0211
1122	13.0782
1123	13.0825
1124	13.0878
1125	13.1009
1126	13.1104
1127	13.1165
1128	13.1656
1129	13.1693
1130	13.1732
1131	13.177
1132	13.1811
1133	13.1861
1134	13.1903
1135	13.2113
1136	13.2223
1137	13.2296
1138	13.2374
1139	13.2647
1140	13.2751
1141	13.2773
1142	13.2789
1143	13.3013
1144	13.3041
1145	13.3262
1146	13.3344
1147	13.3548
1148	13.3648
1149	13.3657
1150	13.377
1151	13.4046
1152	13.4088
1153	13.4163
1154	13.4221
1155	13.4465
1156	13.4641
1157	13.5171
1158	13.5174
1159	13.5325
1160	13.5427
1161	13.6005
1162	13.6008
1163	13.6081
1164	13.6101
1165	13.6253
1166	13.6342
1167	13.6406
1168	13.6413
1169	13.6481
1170	13.6525
1171	13.7406
1172	13.7481
1173	13.7555
1174	13.7627
1175	13.7713
1176	13.7873
1177	13.8051
1178	13.8597
1179	13.8644
1180	13.8652
1181	13.8779
1182	13.8834
1183	13.9013
1184	13.9048
1185	13.9067
1186	13.9075
1187	13.9145
1188	13.9178
1189	13.929
1190	13.9332
1191	13.9405
1192	13.9409
1193	13.9528
1194	13.9628
1195	13.965
1196	13.9675
1197	13.9887
1198	13.9938
1199	14.0078
1200	14.0697
1201	14.0726
1202	14.1134
1203	14.1196
1204	14.1208
1205	14.1215
1206	14.1236
1207	14.1248
1208	14.1268
1209	14.1294
1210	14.1426
1211	14.1469
1212	14.1529
1213	14.186
1214	14.2186
1215	14.2349
1216	14.2354
1217	14.2403
1218	14.2416
1219	14.2859
1220	14.2946
1221	14.2967
1222	14.3114
1223	14.3148
1224	14.334
1225	14.3388
1226	14.3394
1227	14.3417
1228	14.3448
1229	14.3479
1230	14.3784
1231	14.3841
1232	14.3897
1233	14.4094
1234	14.4113
1235	14.4162
1236	14.4173
1237	14.4226
1238	14.4233
1239	14.4242
1240	14.5074
1241	14.5426
1242	14.545
1243	14.5568
1244	14.5661
1245	14.5695
1246	14.5767
1247	14.5872
1248	14.6121
1249	14.6184
1250	14.6435
1251	14.6726
1252	14.6745
1253	14.6778
1254	14.6894
1255	14.7018
1256	14.7063
1257	14.7079
1258	14.725
1259	14.7265
1260	14.7281
1261	14.7332
1262	14.7403
1263	14.7544
1264	14.77
1265	14.8203
1266	14.8355
1267	14.8407
1268	14.8575
1269	14.8603
1270	14.8857
1271	14.8928
1272	14.8967
1273	14.9036
1274	14.9123
1275	14.9161
1276	14.927
1277	14.9298
1278	14.9319
1279	14.9372
1280	14.9386
1281	14.9449
1282	14.9555
1283	14.9605
1284	14.9623
1285	14.967
1286	14.9726
1287	14.9801
1288	14.9854
1289	15.0205
1290	15.071
1291	15.0853
1292	15.0875
1293	15.1262
1294	15.1382
1295	15.1535
1296	15.1558
1297	15.1816
1298	15.1886
1299	15.1914
1300	15.2271
1301	15.2483
1302	15.2535
1303	15.3063
1304	15.3102
1305	15.3224
1306	15.3508
1307	15.3537
1308	15.3731
1309	15.3765
1310	15.4149
1311	15.4243
1312	15.4313
1313	15.4418
1314	15.4452
1315	15.4628
1316	15.467
1317	15.4815
1318	15.4958
1319	15.5001
1320	15.5115
1321	15.5328
1322	15.5423
1323	15.5534
1324	15.563
1325	15.5838
1326	15.5913
1327	15.597
1328	15.5994
1329	15.6071
1330	15.6076
1331	15.6239
1332	15.6451
1333	15.6664
1334	15.6857
1335	15.6923
1336	15.6992
1337	15.7088
1338	15.7719
1339	15.7752
1340	15.7852
1341	15.8064
1342	15.8229
1343	15.8488
1344	15.8536
1345	15.8573
1346	15.8577
1347	15.8615
1348	15.8721
1349	15.8832
1350	15.8928
1351	15.8959
1352	15.9086
1353	15.9346
1354	15.9497
1355	15.9528
1356	15.9679
1357	16.0004
1358	16.0011
1359	16.0094
1360	16.0979
1361	16.1063
1362	16.1072
1363	16.1102
1364	16.1115
1365	16.1187
1366	16.1427
1367	16.143
1368	16.1663
1369	16.2138
1370	16.2194
1371	16.2554
1372	16.2656
1373	16.2727
1374	16.2786
1375	16.2977
1376	16.3282
1377	16.3324
1378	16.3391
1379	16.3774
1380	16.3793
1381	16.4312
1382	16.4425
1383	16.4456
1384	16.4595
1385	16.4887
1386	16.4921
1387	16.495
1388	16.4951
1389	16.5084
1390	16.516
1391	16.5421
1392	16.5712
1393	16.5978
1394	16.6059
1395	16.6071
1396	16.632
1397	16.6747
1398	16.6896
1399	16.6965
1400	16.6979
1401	16.7045
1402	16.7072
1403	16.7138
1404	16.7159
1405	16.7224
1406	16.7429
1407	16.7476
1408	16.7804
1409	16.7825
1410	16.7873
1411	16.8022
1412	16.8042
1413	16.8197
1414	16.8225
1415	16.8489
1416	16.8891
1417	16.9371
1418	16.9777
1419	17.0409
1420	17.064
1421	17.0812
1422	17.103
1423	17.1421
1424	17.1654
1425	17.1665
1426	17.1671
1427	17.1935
1428	17.2044
1429	17.2066
1430	17.2202
1431	17.2234
1432	17.2304
1433	17.2318
1434	17.2514
1435	17.272
1436	17.2994
1437	17.3088
1438	17.3153
1439	17.3161
1440	17.3789
1441	17.384
1442	17.3848
1443	17.3856
1444	17.3934
1445	17.4077
1446	17.4408
1447	17.4779
1448	17.5119
1449	17.581
1450	17.5866
1451	17.6379
1452	17.6473
1453	17.6649
1454	17.674
1455	17.6952
1456	17.7145
1457	17.7163
1458	17.7202
1459	17.7266
1460	17.7368
1461	17.7456
1462	17.7492
1463	17.7668
1464	17.7674
1465	17.7788
1466	17.783
1467	17.7877
1468	17.793
1469	17.7961
1470	17.821
1471	17.8343
1472	17.8667
1473	17.8688
1474	17.8718
1475	17.9017
1476	17.9193
1477	17.9265
1478	17.9409
1479	17.974
1480	18.009
1481	18.014
1482	18.0776
1483	18.0812
1484	18.1118
1485	18.1202
1486	18.1353
1487	18.1422
1488	18.1484
1489	18.1812
1490	18.1871
1491	18.1891
1492	18.1981
1493	18.2264
1494	18.2264
1495	18.2359
1496	18.251
1497	18.2533
1498	18.3025
1499	18.3042
1500	18.3244
1501	18.3244
1502	18.4215
1503	18.4721
1504	18.4974
1505	18.5102
1506	18.5149
1507	18.5367
1508	18.5375
1509	18.5542
1510	18.5568
1511	18.562
1512	18.5679
1513	18.5883
1514	18.6045
1515	18.6069
1516	18.6078
1517	18.6126
1518	18.6254
1519	18.6372
1520	18.645
1521	18.6533
1522	18.6565
1523	18.6599
1524	18.6734
1525	18.6948
1526	18.7025
1527	18.7032
1528	18.7054
1529	18.7159
1530	18.7211
1531	18.7244
1532	18.7379
1533	18.7643
1534	18.7664
1535	18.7686
1536	18.7838
1537	18.7899
1538	18.8058
1539	18.8153
1540	18.8236
1541	18.8315
1542	18.8457
1543	18.8709
1544	18.8872
1545	18.8943
1546	18.9057
1547	18.9171
1548	18.9202
1549	18.9721
1550	19.0147
1551	19.0721
1552	19.0787
1553	19.115
1554	19.1245
1555	19.1292
1556	19.1325
1557	19.1872
1558	19.2103
1559	19.2183
1560	19.2519
1561	19.2569
1562	19.2637
1563	19.286
1564	19.3029
1565	19.3303
1566	19.3501
1567	19.3764
1568	19.3945
1569	19.4001
1570	19.424
1571	19.4589
1572	19.4614
1573	19.4982
1574	19.5068
1575	19.5099
1576	19.5635
1577	19.6063
1578	19.622
1579	19.6287
1580	19.6978
1581	19.7026
1582	19.7276
1583	19.7321
1584	19.7484
1585	19.7578
1586	19.7881
1587	19.801
1588	19.8696
1589	19.8735
1590	19.8747
1591	19.8934
1592	19.9016
1593	19.9243
1594	19.9253
1595	19.9471
1596	19.9548
1597	19.9607
1598	19.9621
1599	19.9656
1600	19.9763
1601	19.9912
1602	20.0301
1603	20.0327
1604	20.0348
1605	20.0719
1606	20.1162
1607	20.1386
1608	20.1758
1609	20.2064
1610	20.2178
1611	20.2211
1612	20.2806
1613	20.2961
1614	20.3257
1615	20.3337
1616	20.3865
1617	20.4067
1618	20.4197
1619	20.431
1620	20.4326
1621	20.4521
1622	20.4538
1623	20.4593
1624	20.4596
1625	20.5096
1626	20.5135
1627	20.5227
1628	20.5388
1629	20.5418
1630	20.5442
1631	20.5531
1632	20.5549
1633	20.5931
1634	20.6136
1635	20.619
1636	20.6306
1637	20.6341
1638	20.6354
1639	20.667
1640	20.6851
1641	20.7263
1642	20.7421
1643	20.7567
1644	20.7635
1645	20.7881
1646	20.7893
1647	20.8129
1648	20.8236
1649	20.8369
1650	20.8397
1651	20.8706
1652	20.8728
1653	20.875
1654	20.9132
1655	20.9303
1656	20.9379
1657	20.9503
1658	21.0235
1659	21.0319
1660	21.0427
1661	21.0682
1662	21.104
1663	21.1177
1664	21.1251
1665	21.13
1666	21.135
1667	21.1393
1668	21.1667
1669	21.1861
1670	21.2273
1671	21.231
1672	21.2411
1673	21.2436
1674	21.2522
1675	21.258
1676	21.2581
1677	21.2591
1678	21.301
1679	21.3033
1680	21.3283
1681	21.3297
1682	21.3321
1683	21.3451
1684	21.3453
1685	21.3781
1686	21.4037
1687	21.406
1688	21.4135
1689	21.4326
1690	21.4555
1691	21.5045
1692	21.519
1693	21.5485
1694	21.5974
1695	21.6559
1696	21.679
1697	21.7007
1698	21.7303
1699	21.7409
1700	21.8255
1701	21.8884
1702	21.9577
1703	21.9749
1704	21.9879
1705	22.0262
1706	22.0276
1707	22.1141
1708	22.1213
1709	22.164
1710	22.1665
1711	22.1698
1712	22.1745
1713	22.1926
1714	22.2296
1715	22.2641
1716	22.2905
1717	22.301
1718	22.3067
1719	22.3331
1720	22.3822
1721	22.4446
1722	22.4535
1723	22.5202
1724	22.5353
1725	22.5581
1726	22.5737
1727	22.6096
1728	22.6214
1729	22.6291
1730	22.6498
1731	22.656
1732	22.6569
1733	22.6637
1734	22.68
1735	22.6874
1736	22.6961
1737	22.699
1738	22.7144
1739	22.7177
1740	22.73
1741	22.7392
1742	22.7503
1743	22.7577
1744	22.7609
1745	22.764
1746	22.7646
1747	22.8056
1748	22.879
1749	22.8991
1750	22.9041
1751	23.1815
1752	23.2365
1753	23.2472
1754	23.2915
1755	23.2971
1756	23.2972
1757	23.3161
1758	23.3558
1759	23.3884
1760	23.389
1761	23.4981
1762	23.5157
1763	23.5207
1764	23.5375
1765	23.5515
1766	23.5548
1767	23.5631
1768	23.5967
1769	23.5991
1770	23.6267
1771	23.6391
1772	23.6717
1773	23.6879
1774	23.7169
1775	23.7504
1776	23.7573
1777	23.7862
1778	23.7869
1779	23.7896
1780	23.8186
1781	23.9037
1782	23.9368
1783	23.9465
1784	23.9471
1785	24.0503
1786	24.0798
1787	24.0989
1788	24.1456
1789	24.1828
1790	24.2048
1791	24.3074
1792	24.3728
1793	24.4176
1794	24.451
1795	24.4628
1796	24.4746
1797	24.4833
1798	24.5516
1799	24.5596
1800	24.5857
1801	24.5886
1802	24.5894
1803	24.5901
1804	24.5947
1805	24.6068
1806	24.6094
1807	24.62
1808	24.6445
1809	24.7321
1810	24.7456
1811	24.7536
1812	24.7592
1813	24.7788
1814	24.8648
1815	24.8724
1816	24.8827
1817	24.892
1818	24.9167
1819	24.927
1820	25.0415
1821	25.0635
1822	25.1239
1823	25.1388
1824	25.1841
1825	25.1852
1826	25.2457
1827	25.2545
1828	25.3147
1829	25.3252
1830	25.3321
1831	25.3365
1832	25.3597
1833	25.3652
1834	25.3833
1835	25.4545
1836	25.4734
1837	25.479
1838	25.5161
1839	25.5367
1840	25.5683
1841	25.5812
1842	25.6049
1843	25.6933
1844	25.7064
1845	25.7229
1846	25.7461
1847	25.8554
1848	25.8597
1849	25.902
1850	25.9123
1851	25.9327
1852	25.9386
1853	25.9888
1854	26.0922
1855	26.1415
1856	26.185
1857	26.2211
1858	26.4142
1859	26.4534
1860	26.4579
1861	26.4769
1862	26.5007
1863	26.5509
1864	26.5823
1865	26.591
1866	26.6178
1867	26.728
1868	26.7288
1869	26.7457
1870	26.7795
1871	26.784
1872	26.8537
1873	26.8837
1874	26.9717
1875	27.0166
1876	27.0208
1877	27.1873
1878	27.2679
1879	27.3258
1880	27.327
1881	27.4104
1882	27.4177
1883	27.4307
1884	27.4591
1885	27.4659
1886	27.554
1887	27.5566
1888	27.5613
1889	27.576
1890	27.6368
1891	27.6548
1892	27.7189
1893	27.7673
1894	27.7809
1895	27.8584
1896	27.9843
1897	28.0589
1898	28.1846
1899	28.2022
1900	28.3041
1901	28.3188
1902	28.3899
1903	28.4654
1904	28.6455
1905	28.6506
1906	28.655
1907	28.7144
1908	28.7326
1909	28.7619
1910	28.7785
1911	28.8276
1912	28.9344
1913	28.9568
1914	28.9636
1915	28.9807
1916	29.1043
1917	29.294
1918	29.3246
1919	29.3524
1920	29.3555
1921	29.4395
1922	29.5247
1923	29.546
1924	29.5652
1925	29.7719
1926	29.8648
1927	29.8758
1928	30.2438
1929	30.3124
1930	30.3828
1931	30.3859
1932	30.4329
1933	30.5861
1934	30.6243
1935	30.722
1936	30.7286
1937	30.789
1938	30.9809
1939	31.0727
1940	31.1737
1941	31.1808
1942	31.1979
1943	31.2179
1944	31.2601
1945	31.3622
1946	31.4912
1947	31.5086
1948	31.5465
1949	31.6098
1950	31.6334
1951	31.6347
1952	31.6973
1953	31.7077
1954	31.7806
1955	31.801
1956	31.9331
1957	32.0206
1958	32.0494
1959	32.1406
1960	32.1461
1961	32.2656
1962	32.2803
1963	32.3742
1964	32.4875
1965	32.5444
1966	32.6459
1967	33.0544
1968	33.1823
1969	33.2199
1970	33.2928
1971	33.4943
1972	34.0443
1973	34.2174
1974	34.2428
1975	34.4653
1976	34.5846
1977	34.6412
1978	34.7189
1979	34.7587
1980	34.7597
1981	34.9574
1982	35.2287
1983	35.488
1984	35.6695
1985	35.9684
1986	37.4143
1987	37.6996
1988	37.7074
1989	38.3058
1990	38.9753
1991	39.6341
1992	39.6622
1993	39.9156
1994	40.5996
1995	40.9981
1996	42.2301
1997	42.9459
1998	43.3615
1999	46.0386

==> NMF.txt <==
1	0.5208
2	0.5851
3	1.2797
4	1.8481
5	2.1532
6	2.4392
7	2.523
8	2.5392
9	2.5761
10	2.6092
11	2.7206
12	2.7606
13	2.7687
14	3.082
15	3.4207
16	3.4306
17	3.5202
18	3.551
19	3.5629
20	3.568
21	3.6116
22	3.6573
23	3.9637
24	3.981
25	4.8766
26	5.1255
27	5.5357
28	5.5992
29	5.6042
30	5.6617
31	6.1067
32	6.3385
33	6.4745
34	6.5029
35	6.5699
36	6.7564
37	6.7952
38	6.8446
39	6.8699
40	6.9561
41	6.9805
42	7.0175
43	7.2372
44	7.3024
45	7.3103
46	7.3746
47	7.41
48	7.6431
49	7.9084
50	7.9759
51	8.0461
52	8.0473
53	8.1744
54	8.3122
55	8.3702
56	8.4326
57	8.5354
58	8.7115
59	8.7585
60	8.7756
61	8.7768
62	8.8441
63	8.8482
64	8.8591
65	8.8988
66	8.9096
67	8.9711
68	8.9986
69	9.0083
70	9.0407
71	9.0549
72	9.0697
73	9.1159
74	9.1911
75	9.2423
76	9.4198
77	9.4704
78	9.5154
79	9.5253
80	9.5402
81	9.5791
82	9.6324
83	9.6337
84	9.7209
85	9.7929
86	9.795
87	9.9361
88	10.0762
89	10.2125
90	10.2208
91	10.2595
92	10.2618
93	10.2912
94	10.3425
95	10.4332
96	10.4802
97	10.4841
98	10.554
99	10.5945
100	10.5995
101	10.672
102	10.7297
103	10.9176
104	11.097
105	11.1504
106	11.1516
107	11.2365
108	11.278
109	11.298
110	11.3155
111	11.3789
112	11.4565
113	11.8878
114	12.0263
115	12.0408
116	12.0498
117	12.0646
118	12.066
119	12.0796
120	12.0825
121	12.1129
122	12.1236
123	12.1643
124	12.2736
125	12.4033
126	12.413
127	12.4449
128	12.4702
129	12.4746
130	12.5202
131	12.5308
132	12.7077
133	12.7472
134	12.7907
135	12.8652
136	12.8833
137	12.9184
138	12.9326
139	13.1144
140	13.1789
141	13.1916
142	13.1916
143	13.2159
144	13.2177
145	13.238
146	13.2499
147	13.285
148	13.2857
149	13.31
150	13.3371
151	13.3485
152	13.3563
153	13.3684
154	13.4275
155	13.4471
156	13.4877
157	13.4991
158	13.5025
159	13.5145
160	13.5279
161	13.8528
162	14.0054
163	14.042
164	14.0461
165	14.0538
166	14.0768
167	14.0941
168	14.1231
169	14.2711
170	14.3601
171	14.3823
172	14.408
173	14.4528
174	14.5018
175	14.5149
176	14.5926
177	14.6003
178	14.8262
179	14.847
180	14.9297
181	15.0164
182	15.0185
183	15.0295
184	15.0421
185	15.0426
186	15.053
187	15.0836
188	15.3433
189	15.3587
190	15.3591
191	15.3825
192	15.4059
193	15.4265
194	15.4645
195	15.4732
196	15.499
197	15.5171
198	15.5219
199	15.5381
200	15.6184
201	15.6386
202	15.6601
203	15.7307
204	15.7908
205	15.8843
206	15.8981
207	15.9096
208	15.9386
209	16.0095
210	16.0286
211	16.0864
212	16.0979
213	16.1538
214	16.1674
215	16.2827
216	16.3249
217	16.345
218	16.3529
219	16.4006
220	16.422
221	16.5295
222	16.5577
223	16.5844
224	16.5954
225	16.6174
226	16.6324
227	16.6468
228	16.7879
229	16.8402
230	16.9574
231	16.9577
232	16.9668
233	17.0478
234	17.0537
235	17.0699
236	17.0889
237	17.1068
238	17.1625
239	17.1673
240	17.1748
241	17.183
242	17.1987
243	17.2003
244	17.2484
245	17.3135
246	17.3154
247	17.3374
248	17.3599
249	17.375
250	17.4289
251	17.4446
252	17.4676
253	17.528
254	17.5774
255	17.6051
256	17.617
257	17.637
258	17.7112
259	17.7132
260	17.7266
261	17.7685
262	17.806
263	17.8315
264	17.843
265	17.8556
266	17.9496
267	17.9698
268	18.0158
269	18.0284
270	18.0727
271	18.0855
272	18.1467
273	18.1691
274	18.2004
275	18.2024
276	18.2049
277	18.2227
278	18.2312
279	18.238
280	18.2807
281	18.4061
282	18.4541
283	18.4714
284	18.4726
285	18.5106
286	18.5223
287	18.5508
288	18.5675
289	18.5724
290	18.6153
291	18.749
292	18.8027
293	18.8446
294	18.8593
295	18.8599
296	18.8945
297	19.0459
298	19.054
299	19.1086
300	19.1575
301	19.2725
302	19.3207
303	19.3782
304	19.4012
305	19.4225
306	19.4235
307	19.4294
308	19.4376
309	19.4631
310	19.4807
311	19.5184
312	19.5522
313	19.6137
314	19.631
315	19.6321
316	19.6547
317	19.7252
318	19.73
319	19.7449
320	19.7499
321	19.795
322	19.8083
323	19.816
324	19.8833
325	19.895
326	19.8966
327	19.9015
328	19.9082
329	19.93
330	19.9345
331	19.9678
332	19.9779
333	19.9948
334	20.0109
335	20.0388
336	20.0634
337	20.141
338	20.196
339	20.1993
340	20.2401
341	20.326
342	20.329
343	20.3367
344	20.3451
345	20.3758
346	20.4013
347	20.4064
348	20.4215
349	20.4323
350	20.4419
351	20.4591
352	20.4937
353	20.508
354	20.5427
355	20.5486
356	20.5769
357	20.5867
358	20.6028
359	20.6888
360	20.6927
361	20.6943
362	20.7098
363	20.7219
364	20.7545
365	20.802
366	20.8203
367	20.8347
368	20.8422
369	20.8754
370	20.8918
371	20.9506
372	20.9782
373	21.04
374	21.0809
375	21.1116
376	21.1143
377	21.1921
378	21.2469
379	21.3186
380	21.3243
381	21.4169
382	21.4575
383	21.4594
384	21.4706
385	21.5032
386	21.5235
387	21.5394
388	21.5561
389	21.5736
390	21.6012
391	21.6614
392	21.669
393	21.6861
394	21.7158
395	21.7565
396	21.7838
397	21.8659
398	21.937
399	21.9584
400	21.9729
401	21.9821
402	22.0471
403	22.0488
404	22.1058
405	22.1127
406	22.1683
407	22.186
408	22.197
409	22.218
410	22.2672
411	22.271
412	22.2756
413	22.358
414	22.377
415	22.4146
416	22.4212
417	22.4263
418	22.5348
419	22.5401
420	22.5407
421	22.5415
422	22.5528
423	22.574
424	22.6035
425	22.6106
426	22.6961
427	22.7059
428	22.7203
429	22.7765
430	22.8118
431	22.9094
432	22.9132
433	22.9323
434	22.9393
435	22.9994
436	23.0019
437	23.0542
438	23.057
439	23.0841
440	23.0854
441	23.1217
442	23.1243
443	23.1602
444	23.1853
445	23.1906
446	23.1929
447	23.2372
448	23.2849
449	23.2999
450	23.3398
451	23.3612
452	23.365
453	23.3768
454	23.3799
455	23.3824
456	23.4262
457	23.4455
458	23.4489
459	23.4841
460	23.4872
461	23.5319
462	23.5455
463	23.5543
464	23.5779
465	23.6001
466	23.6078
467	23.6226
468	23.6246
469	23.6421
470	23.6491
471	23.7029
472	23.7453
473	23.7707
474	23.792
475	23.817
476	23.8618
477	23.8654
478	23.9333
479	23.9656
480	23.9976
481	24.0104
482	24.0403
483	24.082
484	24.0942
485	24.1255
486	24.1283
487	24.1616
488	24.1893
489	24.2068
490	24.2073
491	24.2832
492	24.2876
493	24.2949
494	24.3547
495	24.368
496	24.3714
497	24.3945
498	24.4139
499	24.428
500	24.4843
501	24.5001
502	24.5366
503	24.5589
504	24.5613
505	24.6448
506	24.6755
507	24.7836
508	24.813
509	24.8196
510	24.8464
511	24.8669
512	24.8808
513	24.8924
514	24.9014
515	24.9288
516	24.9435
517	24.9519
518	24.9793
519	24.9915
520	25.0144
521	25.0356
522	25.0578
523	25.0656
524	25.075
525	25.1093
526	25.2127
527	25.2231
528	25.2281
529	25.2283
530	25.2303
531	25.2453
532	25.2845
533	25.2881
534	25.2886
535	25.313
536	25.3205
537	25.3272
538	25.3325
539	25.3451
540	25.3533
541	25.3705
542	25.3967
543	25.4157
544	25.4366
545	25.4518
546	25.4899
547	25.4914
548	25.5175
549	25.518
550	25.5335
551	25.5376
552	25.5672
553	25.5722
554	25.5842
555	25.5872
556	25.6143
557	25.6274
558	25.6392
559	25.6449
560	25.6502
561	25.6551
562	25.6958
563	25.7087
564	25.7263
565	25.7534
566	25.7702
567	25.7823
568	25.7917
569	25.793
570	25.9366
571	25.9537
572	25.9551
573	25.9724
574	25.9766
575	26.0126
576	26.0137
577	26.0314
578	26.0534
579	26.0542
580	26.0871
581	26.1266
582	26.131
583	26.1352
584	26.1443
585	26.1482
586	26.1813
587	26.2238
588	26.2307
589	26.2429
590	26.2661
591	26.2681
592	26.281
593	26.2975
594	26.2977
595	26.3012
596	26.3127
597	26.3579
598	26.3775
599	26.394
600	26.4268
601	26.4414
602	26.4515
603	26.4791
604	26.4829
605	26.4936
606	26.5113
607	26.5207
608	26.5317
609	26.5388
610	26.5402
611	26.5472
612	26.5541
613	26.5602
614	26.5667
615	26.5799
616	26.5932
617	26.6119
618	26.6346
619	26.6421
620	26.6496
621	26.6518
622	26.6555
623	26.6737
624	26.6797
625	26.6799
626	26.6896
627	26.6978
628	26.7157
629	26.718
630	26.7261
631	26.7519
632	26.7742
633	26.7947
634	26.8033
635	26.809
636	26.8095
637	26.8564
638	26.8751
639	26.9017
640	26.9037
641	26.9537
642	26.9575
643	26.9652
644	26.971
645	26.9756
646	26.9819
647	27.0005
648	27.0258
649	27.0365
650	27.0493
651	27.0953
652	27.1199
653	27.1416
654	27.1488
655	27.1548
656	27.1578
657	27.1679
658	27.2138
659	27.2458
660	27.2625
661	27.2629
662	27.2821
663	27.2829
664	27.3014
665	27.3301
666	27.3594
667	27.3619
668	27.4039
669	27.4224
670	27.4856
671	27.522
672	27.5458
673	27.5893
674	27.5899
675	27.6027
676	27.6495
677	27.6652
678	27.6693
679	27.7057
680	27.7128
681	27.7246
682	27.7258
683	27.7472
684	27.793
685	27.812
686	27.8164
687	27.8319
688	27.8351
689	27.8676
690	27.8865
691	27.8871
692	27.9141
693	27.9307
694	27.932
695	27.9498
696	27.9558
697	27.9676
698	28.011
699	28.0111
700	28.0116
701	28.0392
702	28.0449
703	28.0744
704	28.0849
705	28.1091
706	28.1431
707	28.1437
708	28.164
709	28.1824
710	28.1852
711	28.2032
712	28.2264
713	28.2268
714	28.2373
715	28.238
716	28.2541
717	28.259
718	28.2627
719	28.2839
720	28.3463
721	28.3546
722	28.3611
723	28.3858
724	28.3865
725	28.4035
726	28.4077
727	28.4313
728	28.434
729	28.4483
730	28.4596
731	28.4621
732	28.4744
733	28.4797
734	28.4884
735	28.5043
736	28.506
737	28.5062
738	28.5345
739	28.5622
740	28.5664
741	28.5772
742	28.5804
743	28.5994
744	28.602
745	28.6141
746	28.6435
747	28.664
748	28.6749
749	28.6824
750	28.6889
751	28.7089
752	28.7384
753	28.7538
754	28.7551
755	28.794
756	28.7977
757	28.8044
758	28.8151
759	28.8183
760	28.8221
761	28.8528
762	28.8559
763	28.8641
764	28.895
765	28.9286
766	28.9428
767	28.9463
768	28.9665
769	28.9819
770	28.9917
771	29.0035
772	29.0098
773	29.0794
774	29.088
775	29.1098
776	29.1274
777	29.1306
778	29.1485
779	29.19
780	29.2119
781	29.2235
782	29.2256
783	29.2314
784	29.2544
785	29.2584
786	29.2617
787	29.2716
788	29.2736
789	29.2751
790	29.2782
791	29.3009
792	29.331
793	29.3327
794	29.3331
795	29.3574
796	29.3685
797	29.39
798	29.4001
799	29.4066
800	29.4142
801	29.4186
802	29.4331
803	29.4365
804	29.4389
805	29.4777
806	29.4838
807	29.4863
808	29.4928
809	29.499
810	29.518
811	29.5444
812	29.552
813	29.5669
814	29.5767
815	29.5857
816	29.595
817	29.6041
818	29.6173
819	29.6527
820	29.6627
821	29.6844
822	29.6988
823	29.7218
824	29.7249
825	29.7305
826	29.7347
827	29.7654
828	29.7753
829	29.8042
830	29.8199
831	29.8215
832	29.8544
833	29.8557
834	29.8624
835	29.8654
836	29.8866
837	29.8953
838	29.8998
839	29.9839
840	29.9877
841	29.9889
842	30.0056
843	30.0081
844	30.0231
845	30.0243
846	30.0374
847	30.0382
848	30.0462
849	30.0651
850	30.0922
851	30.0999
852	30.1192
853	30.1215
854	30.1676
855	30.1686
856	30.1792
857	30.1988
858	30.2109
859	30.2323
860	30.2416
861	30.2571
862	30.2647
863	30.2648
864	30.2676
865	30.2724
866	30.2743
867	30.2973
868	30.3036
869	30.3037
870	30.3154
871	30.3342
872	30.3379
873	30.3399
874	30.3604
875	30.3818
876	30.3902
877	30.3988
878	30.4041
879	30.4111
880	30.4123
881	30.4129
882	30.4147
883	30.4452
884	30.4538
885	30.4725
886	30.5028
887	30.5049
888	30.5133
889	30.519
890	30.52
891	30.5438
892	30.5446
893	30.5538
894	30.5578
895	30.5669
896	30.5784
897	30.5829
898	30.633
899	30.6371
900	30.646
901	30.6468
902	30.6471
903	30.6522
904	30.6565
905	30.6584
906	30.6761
907	30.6775
908	30.6785
909	30.6855
910	30.6857
911	30.7012
912	30.7096
913	30.7296
914	30.7394
915	30.7625
916	30.7646
917	30.7734
918	30.7751
919	30.783
920	30.7959
921	30.8042
922	30.8218
923	30.8514
924	30.8618
925	30.8687
926	30.9011
927	30.9246
928	30.9441
929	30.9729
930	30.9907
931	31.0053
932	31.0231
933	31.0269
934	31.0448
935	31.0812
936	31.0825
937	31.0955
938	31.1168
939	31.1193
940	31.1264
941	31.1287
942	31.1374
943	31.1426
944	31.1614
945	31.1951
946	31.2056
947	31.2124
948	31.2423
949	31.2555
950	31.2801
951	31.2813
952	31.2902
953	31.2957
954	31.3028
955	31.3236
956	31.3254
957	31.3349
958	31.3508
959	31.3556
960	31.3633
961	31.3634
962	31.3653
963	31.3703
964	31.3811
965	31.3842
966	31.4095
967	31.4215
968	31.4315
969	31.4325
970	31.4338
971	31.4584
972	31.4885
973	31.5108
974	31.5137
975	31.5279
976	31.5522
977	31.5525
978	31.5805
979	31.5929
980	31.6307
981	31.6423
982	31.6456
983	31.6523
984	31.6646
985	31.6798
986	31.6817
987	31.7294
988	31.7296
989	31.741
990	31.7435
991	31.7565
992	31.8111
993	31.812
994	31.8126
995	31.8197
996	31.8356
997	31.843
998	31.8544
999	31.8633
1000	31.8814
1001	31.8838
1002	31.9036
1003	31.9037
1004	31.9071
1005	31.9351
1006	31.9456
1007	31.9634
1008	32.0089
1009	32.0277
1010	32.0277
1011	32.0284
1012	32.0394
1013	32.0559
1014	32.107
1015	32.1079
1016	32.1211
1017	32.1249
1018	32.1272
1019	32.1518
1020	32.1729
1021	32.1757
1022	32.1783
1023	32.1925
1024	32.1949
1025	32.2128
1026	32.2143
1027	32.2173
1028	32.2245
1029	32.2298
1030	32.2323
1031	32.2379
1032	32.2712
1033	32.2899
1034	32.294
1035	32.3012
1036	32.3107
1037	32.3156
1038	32.3197
1039	32.3211
1040	32.3266
1041	32.3355
1042	32.3466
1043	32.3913
1044	32.4001
1045	32.4066
1046	32.4111
1047	32.4319
1048	32.4346
1049	32.4355
1050	32.4505
1051	32.4649
1052	32.4672
1053	32.4688
1054	32.4887
1055	32.5202
1056	32.5223
1057	32.5518
1058	32.5521
1059	32.5573
1060	32.5645
1061	32.5774
1062	32.5804
1063	32.585
1064	32.5894
1065	32.5925
1066	32.5939
1067	32.6008
1068	32.6057
1069	32.6281
1070	32.6325
1071	32.634
1072	32.6344
1073	32.6363
1074	32.6419
1075	32.6527
1076	32.6537
1077	32.7007
1078	32.7091
1079	32.7228
1080	32.7389
1081	32.755
1082	32.7667
1083	32.7822
1084	32.7875
1085	32.7892
1086	32.7913
1087	32.7968
1088	32.8178
1089	32.851
1090	32.8622
1091	32.8817
1092	32.8951
1093	32.8991
1094	32.9068
1095	32.9175
1096	32.932
1097	32.9381
1098	32.9399
1099	32.9417
1100	32.9494
1101	32.951
1102	32.9654
1103	32.9769
1104	32.9955
1105	32.9961
1106	32.9977
1107	33.0149
1108	33.0652
1109	33.0859
1110	33.1128
1111	33.1143
1112	33.1405
1113	33.1498
1114	33.1663
1115	33.1706
1116	33.185
1117	33.1855
1118	33.1981
1119	33.2226
1120	33.2257
1121	33.2304
1122	33.2558
1123	33.2625
1124	33.2842
1125	33.2894
1126	33.2973
1127	33.3036
1128	33.3117
1129	33.3195
1130	33.3493
1131	33.3634
1132	33.3745
1133	33.3781
1134	33.389
1135	33.4123
1136	33.4158
1137	33.4171
1138	33.4355
1139	33.4391
1140	33.4404
1141	33.4524
1142	33.454
1143	33.4787
1144	33.4902
1145	33.4979
1146	33.4983
1147	33.5044
1148	33.5248
1149	33.528
1150	33.5471
1151	33.5887
1152	33.5945
1153	33.5972
1154	33.599
1155	33.6126
1156	33.6174
1157	33.6237
1158	33.6288
1159	33.6493
1160	33.676
1161	33.6814
1162	33.6832
1163	33.7103
1164	33.7198
1165	33.726
1166	33.7376
1167	33.744
1168	33.7646
1169	33.7806
1170	33.7843
1171	33.797
1172	33.8013
1173	33.803
1174	33.8198
1175	33.8209
1176	33.8227
1177	33.8245
1178	33.8403
1179	33.8498
1180	33.8679
1181	33.8691
1182	33.9054
1183	33.9056
1184	33.9556
1185	34.0068
1186	34.0135
1187	34.0247
1188	34.0305
1189	34.059
1190	34.0946
1191	34.0951
1192	34.1098
1193	34.1125
1194	34.1219
1195	34.1248
1196	34.1337
1197	34.1561
1198	34.1668
1199	34.1758
1200	34.1794
1201	34.1813
1202	34.1852
1203	34.201
1204	34.2374
1205	34.2432
1206	34.2436
1207	34.2559
1208	34.2709
1209	34.2727
1210	34.3054
1211	34.3133
1212	34.3268
1213	34.3428
1214	34.3506
1215	34.4155
1216	34.4246
1217	34.4392
1218	34.4447
1219	34.4884
1220	34.4981
1221	34.504
1222	34.511
1223	34.5166
1224	34.5205
1225	34.5255
1226	34.529
1227	34.5408
1228	34.5518
1229	34.5591
1230	34.566
1231	34.567
1232	34.5789
1233	34.5968
1234	34.6017
1235	34.6031
1236	34.6037
1237	34.6064
1238	34.6188
1239	34.6612
1240	34.6612
1241	34.6804
1242	34.6887
1243	34.7004
1244	34.71
1245	34.7151
1246	34.728
1247	34.7339
1248	34.7423
1249	34.7423
1250	34.7489
1251	34.756
1252	34.7674
1253	34.7713
1254	34.7893
1255	34.8034
1256	34.8091
1257	34.8439
1258	34.8526
1259	34.8574
1260	34.8963
1261	34.8992
1262	34.9388
1263	34.9414
1264	34.9503
1265	34.9573
1266	34.9705
1267	34.9809
1268	34.9851
1269	35.0003
1270	35.0085
1271	35.0439
1272	35.0547
1273	35.0789
1274	35.0805
1275	35.092
1276	35.0935
1277	35.117
1278	35.1308
1279	35.1534
1280	35.2062
1281	35.2107
1282	35.2195
1283	35.2527
1284	35.2615
1285	35.2644
1286	35.28
1287	35.296
1288	35.3168
1289	35.3341
1290	35.3375
1291	35.3381
1292	35.3622
1293	35.3623
1294	35.3905
1295	35.395
1296	35.4031
1297	35.4068
1298	35.4105
1299	35.4205
1300	35.4382
1301	35.4543
1302	35.465
1303	35.4728
1304	35.4748
1305	35.4786
1306	35.484
1307	35.4903
1308	35.5015
1309	35.5031
1310	35.5137
1311	35.5359
1312	35.5368
1313	35.5594
1314	35.5603
1315	35.5849
1316	35.6142
1317	35.617
1318	35.617
1319	35.6241
1320	35.626
1321	35.6307
1322	35.6377
1323	35.6415
1324	35.644
1325	35.6632
1326	35.685
1327	35.6958
1328	35.7085
1329	35.7148
1330	35.7266
1331	35.7516
1332	35.7556
1333	35.7845
1334	35.7898
1335	35.7926
1336	35.8109
1337	35.8164
1338	35.8293
1339	35.8719
1340	35.8862
1341	35.8977
1342	35.9326
1343	35.94
1344	35.9417
1345	35.9457
1346	35.9544
1347	35.9642
1348	35.9654
1349	35.9806
1350	36.0012
1351	36.0179
1352	36.0346
1353	36.0485
1354	36.0917
1355	36.0922
1356	36.0973
1357	36.1501
1358	36.1685
1359	36.1811
1360	36.1868
1361	36.2237
1362	36.2272
1363	36.2584
1364	36.2695
1365	36.2801
1366	36.2962
1367	36.3073
1368	36.3261
1369	36.3353
1370	36.3407
1371	36.342
1372	36.3503
1373	36.3575
1374	36.3668
1375	36.3693
1376	36.3721
1377	36.3799
1378	36.3801
1379	36.3932
1380	36.4002
1381	36.405
1382	36.4216
1383	36.4329
1384	36.4409
1385	36.4701
1386	36.4842
1387	36.4925
1388	36.5141
1389	36.5254
1390	36.5382
1391	36.55
1392	36.5524
1393	36.5529
1394	36.5572
1395	36.6033
1396	36.6115
1397	36.6123
1398	36.6188
1399	36.6275
1400	36.6288
1401	36.6311
1402	36.6641
1403	36.6738
1404	36.69
1405	36.696
1406	36.7146
1407	36.7232
1408	36.7359
1409	36.7369
1410	36.7733
1411	36.8063
1412	36.8141
1413	36.8166
1414	36.8181
1415	36.8219
1416	36.8539
1417	36.874
1418	36.8764
1419	36.8785
1420	36.8802
1421	36.9564
1422	36.9656
1423	36.9659
1424	36.987
1425	37.004
1426	37.074
1427	37.081
1428	37.0845
1429	37.0901
1430	37.1084
1431	37.1153
1432	37.145
1433	37.1674
1434	37.202
1435	37.2049
1436	37.2267
1437	37.2318
1438	37.2341
1439	37.2472
1440	37.2659
1441	37.2686
1442	37.2977
1443	37.305
1444	37.3093
1445	37.334
1446	37.346
1447	37.3497
1448	37.3505
1449	37.3556
1450	37.4057
1451	37.4069
1452	37.4113
1453	37.4425
1454	37.4706
1455	37.4759
1456	37.4807
1457	37.4898
1458	37.5108
1459	37.517
1460	37.5231
1461	37.5421
1462	37.5516
1463	37.5545
1464	37.5613
1465	37.5736
1466	37.5879
1467	37.5927
1468	37.6081
1469	37.6258
1470	37.6259
1471	37.6274
1472	37.6321
1473	37.6411
1474	37.6564
1475	37.6583
1476	37.6591
1477	37.6644
1478	37.6656
1479	37.6658
1480	37.6781
1481	37.6891
1482	37.694
1483	37.7166
1484	37.7254
1485	37.7475
1486	37.7504
1487	37.7591
1488	37.7703
1489	37.7956
1490	37.7961
1491	37.8242
1492	37.8745
1493	37.8838
1494	37.8913
1495	37.8916
1496	37.8961
1497	37.8975
1498	37.8978
1499	37.9149
1500	37.9179
1501	37.9222
1502	37.9343
1503	37.9554
1504	37.9663
1505	37.9697
1506	38.0277
1507	38.0335
1508	38.035
1509	38.0639
1510	38.0643
1511	38.0723
1512	38.0827
1513	38.0987
1514	38.1376
1515	38.1689
1516	38.1949
1517	38.217
1518	38.2556
1519	38.2814
1520	38.3105
1521	38.3125
1522	38.3276
1523	38.3572
1524	38.3574
1525	38.3788
1526	38.396
1527	38.4089
1528	38.4204
1529	38.4302
1530	38.4357
1531	38.4367
1532	38.4926
1533	38.495
1534	38.4989
1535	38.501
1536	38.5219
1537	38.5271
1538	38.5279
1539	38.5408
1540	38.5638
1541	38.5655
1542	38.566
1543	38.5761
1544	38.5772
1545	38.5831
1546	38.5908
1547	38.6308
1548	38.6429
1549	38.6581
1550	38.6632
1551	38.6721
1552	38.6777
1553	38.6911
1554	38.696
1555	38.7023
1556	38.7269
1557	38.7294
1558	38.7599
1559	38.7632
1560	38.7679
1561	38.7753
1562	38.7806
1563	38.8055
1564	38.8253
1565	38.8436
1566	38.8641
1567	38.8711
1568	38.8957
1569	38.8993
1570	38.9133
1571	38.9142
1572	38.9166
1573	38.9357
1574	38.938
1575	38.9557
1576	38.9606
1577	38.9757
1578	38.9861
1579	39.0011
1580	39.0082
1581	39.0247
1582	39.032
1583	39.0406
1584	39.0484
1585	39.062
1586	39.0641
1587	39.0802
1588	39.082
1589	39.0896
1590	39.0983
1591	39.102
1592	39.1109
1593	39.1302
1594	39.1401
1595	39.1436
1596	39.1842
1597	39.1971
1598	39.2243
1599	39.2671
1600	39.2746
1601	39.2751
1602	39.3115
1603	39.3361
1604	39.3431
1605	39.3585
1606	39.3836
1607	39.4085
1608	39.4182
1609	39.4485
1610	39.4502
1611	39.4644
1612	39.4688
1613	39.4712
1614	39.5017
1615	39.5164
1616	39.5332
1617	39.5346
1618	39.5753
1619	39.5805
1620	39.6034
1621	39.621
1622	39.6265
1623	39.6297
1624	39.6333
1625	39.6407
1626	39.6507
1627	39.664
1628	39.6694
1629	39.7066
1630	39.7178
1631	39.7281
1632	39.7335
1633	39.764
1634	39.773
1635	39.7839
1636	39.7878
1637	39.808
1638	39.8191
1639	39.8226
1640	39.8654
1641	39.8669
1642	39.9231
1643	39.9258
1644	39.9865
1645	40.0179
1646	40.0374
1647	40.0376
1648	40.044
1649	40.066
1650	40.0937
1651	40.1212
1652	40.1257
1653	40.1335
1654	40.1496
1655	40.1676
1656	40.1786
1657	40.1816
1658	40.1949
1659	40.2089
1660	40.209
1661	40.2194
1662	40.2273
1663	40.2388
1664	40.2548
1665	40.3113
1666	40.3239
1667	40.3296
1668	40.3432
1669	40.3623
1670	40.3669
1671	40.3682
1672	40.3902
1673	40.4218
1674	40.4349
1675	40.4604
1676	40.4638
1677	40.4807
1678	40.4833
1679	40.4939
1680	40.5025
1681	40.5183
1682	40.559
1683	40.5642
1684	40.573
1685	40.6323
1686	40.6713
1687	40.7259
1688	40.7444
1689	40.7764
1690	40.779
1691	40.7876
1692	40.7896
1693	40.7901
1694	40.7948
1695	40.7975
1696	40.8023
1697	40.805
1698	40.8248
1699	40.8499
1700	40.8538
1701	40.8722
1702	40.9024
1703	40.9068
1704	40.9221
1705	40.9226
1706	40.9232
1707	40.966
1708	40.9871
1709	41.0421
1710	41.0532
1711	41.0659
1712	41.078
1713	41.1261
1714	41.1279
1715	41.135
1716	41.1376
1717	41.1427
1718	41.1476
1719	41.1579
1720	41.1779
1721	41.1782
1722	41.1977
1723	41.2019
1724	41.2281
1725	41.2485
1726	41.253
1727	41.2627
1728	41.2961
1729	41.3382
1730	41.4123
1731	41.4696
1732	41.4724
1733	41.4779
1734	41.4886
1735	41.5103
1736	41.5378
1737	41.5477
1738	41.5576
1739	41.5651
1740	41.5668
1741	41.6468
1742	41.6507
1743	41.6898
1744	41.6973
1745	41.7076
1746	41.7182
1747	41.7306
1748	41.754
1749	41.7567
1750	41.7767
1751	41.7788
1752	41.7989
1753	41.8361
1754	41.8491
1755	41.8519
1756	41.852
1757	41.9025
1758	41.9153
1759	41.9326
1760	41.9474
1761	42.0165
1762	42.0485
1763	42.0498
1764	42.0538
1765	42.0562
1766	42.0801
1767	42.0803
1768	42.0833
1769	42.1512
1770	42.1605
1771	42.162
1772	42.1811
1773	42.1858
1774	42.2439
1775	42.3064
1776	42.3134
1777	42.3855
1778	42.3945
1779	42.3995
1780	42.4311
1781	42.4715
1782	42.4857
1783	42.5322
1784	42.5542
1785	42.5566
1786	42.5802
1787	42.607
1788	42.61
1789	42.629
1790	42.7022
1791	42.7539
1792	42.7888
1793	42.8318
1794	42.8562
1795	42.86
1796	42.8676
1797	42.8714
1798	42.8915
1799	42.8991
1800	42.9344
1801	42.9476
1802	42.9552
1803	42.993
1804	42.9934
1805	43.0384
1806	43.0682
1807	43.0853
1808	43.0856
1809	43.0895
1810	43.0918
1811	43.1217
1812	43.1611
1813	43.1772
1814	43.1938
1815	43.267
1816	43.2797
1817	43.2992
1818	43.3043
1819	43.3582
1820	43.3618
1821	43.3699
1822	43.395
1823	43.4267
1824	43.4679
1825	43.4726
1826	43.4876
1827	43.5098
1828	43.5497
1829	43.5592
1830	43.5689
1831	43.613
1832	43.6453
1833	43.6498
1834	43.6611
1835	43.6929
1836	43.7145
1837	43.7349
1838	43.7439
1839	43.7531
1840	43.772
1841	43.7732
1842	43.807
1843	43.8299
1844	43.91
1845	43.9682
1846	43.9758
1847	43.992
1848	44.0177
1849	44.0248
1850	44.0343
1851	44.0412
1852	44.1136
1853	44.1241
1854	44.1654
1855	44.1879
1856	44.2185
1857	44.2194
1858	44.2437
1859	44.2925
1860	44.3033
1861	44.3314
1862	44.3582
1863	44.3942
1864	44.4692
1865	44.4852
1866	44.4967
1867	44.527
1868	44.6165
1869	44.6452
1870	44.6601
1871	44.6707
1872	44.6782
1873	44.6964
1874	44.7343
1875	44.7542
1876	44.772
1877	44.7849
1878	44.8013
1879	44.8231
1880	44.8537
1881	44.9301
1882	44.9327
1883	44.9524
1884	45.09
1885	45.115
1886	45.1835
1887	45.1914
1888	45.2722
1889	45.3176
1890	45.4037
1891	45.464
1892	45.5325
1893	45.5443
1894	45.5967
1895	45.6455
1896	45.6627
1897	45.6849
1898	45.7706
1899	45.8025
1900	45.9243
1901	45.9287
1902	45.9497
1903	45.9518
1904	45.9538
1905	45.9696
1906	46.0951
1907	46.116
1908	46.1408
1909	46.1408
1910	46.191
1911	46.2317
1912	46.2984
1913	46.3108
1914	46.3241
1915	46.3591
1916	46.3689
1917	46.4904
1918	46.5331
1919	46.5585
1920	46.639
1921	46.6498
1922	46.7242
1923	46.7254
1924	46.798
1925	46.8548
1926	46.8615
1927	46.9057
1928	46.965
1929	46.9756
1930	47.0184
1931	47.1747
1932	47.3229
1933	47.3548
1934	47.3736
1935	47.4101
1936	47.5059
1937	47.5685
1938	47.6291
1939	47.7427
1940	47.7441
1941	47.9502
1942	47.9935
1943	48.0989
1944	48.1575
1945	48.16
1946	48.2667
1947	48.3114
1948	48.3383
1949	48.3452
1950	48.3893
1951	48.401
1952	48.4203
1953	48.5303
1954	48.915
1955	49.2199
1956	49.3374
1957	49.3676
1958	49.3709
1959	49.3837
1960	49.5096
1961	49.5566
1962	49.5822
1963	49.8784
1964	49.9478
1965	49.9536
1966	49.954
1967	50.0459
1968	50.0657
1969	50.1953
1970	50.2069
1971	50.24
1972	50.3849
1973	50.7982
1974	50.858
1975	50.9371
1976	51.4595
1977	51.7242
1978	51.7794
1979	51.9061
1980	52.0833
1981	52.6727
1982	52.8135
1983	53.0513
1984	53.2864
1985	53.4445
1986	53.606
1987	53.6269
1988	53.8061
1989	54.2293
1990	54.2711
1991	54.6571
1992	55.3652
1993	55.6444
1994	56.5875
1995	57.1434
1996	57.2323
1997	57.3659
1998	59.7494
1999	61.7189

==> NetRate.txt <==
1	5
2	5
3	5
4	5
5	5
6	5
7	5
8	5
9	5.0087
10	5.0241
11	5.0283
12	5.0752
13	5.0867
14	5.1102
15	5.145
16	5.1463
17	5.153
18	5.1588
19	5.1647
20	5.1687
21	5.1804
22	5.1807
23	5.1864
24	5.1924
25	5.2039
26	5.2152
27	5.2227
28	5.2297
29	5.2321
30	5.2388
31	5.241
32	5.2524
33	5.2548
34	5.2623
35	5.2701
36	5.2714
37	5.2716
38	5.2741
39	5.2762
40	5.283
41	5.2831
42	5.2879
43	5.288
44	5.2944
45	5.3009
46	5.3043
47	5.3088
48	5.3099
49	5.3146
50	5.3311
51	5.3343
52	5.349
53	5.3668
54	5.375
55	5.3765
56	5.389
57	5.4036
58	5.4038
59	5.4334
60	5.4439
61	5.4662
62	5.4696
63	5.4737
64	5.4801
65	5.4815
66	5.502
67	5.5218
68	5.5279
69	5.5306
70	5.5336
71	5.5372
72	5.5405
73	5.5414
74	5.5518
75	5.5523
76	5.5526
77	5.5626
78	5.5635
79	5.5699
80	5.5709
81	5.5722
82	5.579
83	5.5938
84	5.5938
85	5.605
86	5.6132
87	5.6189
88	5.6345
89	5.6356
90	5.6445
91	5.6954
92	5.732
93	5.7323
94	5.734
95	5.7559
96	5.7862
97	5.7955
98	5.8019
99	5.811
100	5.817
101	5.8217
102	5.8234
103	5.8367
104	5.8453
105	5.8457
106	5.8459
107	5.8466
108	5.8532
109	5.8582
110	5.8674
111	5.8916
112	5.8924
113	5.9232
114	5.9312
115	5.9327
116	5.9336
117	5.9419
118	5.9561
119	5.9656
120	5.9751
121	5.978
122	5.981
123	6
124	6
125	6
126	6
127	6.0065
128	6.0106
129	6.0373
130	6.0385
131	6.0481
132	6.0843
133	6.1217
134	6.1339
135	6.1548
136	6.1588
137	6.1591
138	6.1603
139	6.1607
140	6.1678
141	6.168
142	6.1748
143	6.1866
144	6.2205
145	6.2289
146	6.2397
147	6.2449
148	6.253
149	6.2555
150	6.2588
151	6.261
152	6.2688
153	6.2885
154	6.2992
155	6.3033
156	6.3232
157	6.3333
158	6.3341
159	6.3369
160	6.3379
161	6.35
162	6.352
163	6.3541
164	6.3595
165	6.3603
166	6.3637
167	6.365
168	6.3768
169	6.3803
170	6.3857
171	6.3906
172	6.3955
173	6.3969
174	6.4083
175	6.4088
176	6.4184
177	6.4193
178	6.4207
179	6.4232
180	6.4406
181	6.4431
182	6.4492
183	6.4512
184	6.4555
185	6.4568
186	6.4658
187	6.4698
188	6.5013
189	6.5081
190	6.5171
191	6.5173
192	6.5235
193	6.5254
194	6.5378
195	6.5397
196	6.5464
197	6.5469
198	6.5517
199	6.562
200	6.5654
201	6.5892
202	6.5926
203	6.5994
204	6.6114
205	6.6118
206	6.6313
207	6.632
208	6.6328
209	6.646
210	6.6475
211	6.6532
212	6.66
213	6.6866
214	6.701
215	6.7016
216	6.7255
217	6.7287
218	6.7346
219	6.7511
220	6.7798
221	6.7951
222	6.7974
223	6.8132
224	6.836
225	6.8401
226	6.8461
227	6.8463
228	6.8489
229	6.8903
230	6.8992
231	6.935
232	6.9374
233	6.9579
234	6.9786
235	7
236	7
237	7.0104
238	7.0137
239	7.02
240	7.0349
241	7.0421
242	7.0426
243	7.0444
244	7.0533
245	7.0538
246	7.0805
247	7.0869
248	7.0965
249	7.1336
250	7.1348
251	7.1367
252	7.1372
253	7.1563
254	7.1615
255	7.1852
256	7.1911
257	7.2228
258	7.2282
259	7.245
260	7.2477
261	7.2479
262	7.2601
263	7.3189
264	7.3345
265	7.3382
266	7.3528
267	7.3552
268	7.3637
269	7.3638
270	7.3653
271	7.3694
272	7.373
273	7.3745
274	7.3746
275	7.3891
276	7.3979
277	7.4038
278	7.4112
279	7.4321
280	7.437
281	7.4463
282	7.448
283	7.4644
284	7.4774
285	7.4805
286	7.4909
287	7.4926
288	7.4939
289	7.5207
290	7.5767
291	7.6054
292	7.6139
293	7.638
294	7.6414
295	7.6418
296	7.6519
297	7.6816
298	7.6828
299	7.6844
300	7.7127
301	7.7407
302	7.7736
303	7.7892
304	7.8297
305	7.8365
306	7.847
307	7.849
308	7.8624
309	7.8651
310	7.8771
311	7.9197
312	7.9408
313	7.9973
314	7.9973
315	8
316	8
317	8
318	8.0044
319	8.0115
320	8.0172
321	8.0172
322	8.024
323	8.0433
324	8.061
325	8.0692
326	8.1121
327	8.1289
328	8.1341
329	8.135
330	8.1499
331	8.1523
332	8.1851
333	8.203
334	8.2157
335	8.241
336	8.2424
337	8.2789
338	8.2888
339	8.2932
340	8.307
341	8.3073
342	8.3079
343	8.3133
344	8.3182
345	8.3192
346	8.3287
347	8.3332
348	8.3434
349	8.3462
350	8.3523
351	8.3583
352	8.3718
353	8.3912
354	8.3986
355	8.4007
356	8.4044
357	8.4048
358	8.4106
359	8.4134
360	8.4157
361	8.4261
362	8.4276
363	8.4351
364	8.4362
365	8.4391
366	8.4415
367	8.4506
368	8.451
369	8.4514
370	8.4578
371	8.4817
372	8.4886
373	8.4904
374	8.4959
375	8.5056
376	8.5507
377	8.5543
378	8.5555
379	8.5608
380	8.5668
381	8.5834
382	8.592
383	8.5941
384	8.5986
385	8.5986
386	8.6196
387	8.6493
388	8.65
389	8.6593
390	8.6641
391	8.6713
392	8.6806
393	8.684
394	8.7104
395	8.7202
396	8.7763
397	8.7856
398	8.7913
399	8.8206
400	8.8219
401	8.8385
402	8.8462
403	8.8817
404	8.8929
405	8.9144
406	8.9505
407	8.9615
408	8.9745
409	8.9957
410	9
411	9.0104
412	9.0798
413	9.0869
414	9.1062
415	9.1066
416	9.1177
417	9.1368
418	9.1494
419	9.1547
420	9.1696
421	9.2049
422	9.2137
423	9.2349
424	9.2388
425	9.2788
426	9.2956
427	9.2995
428	9.3083
429	9.3083
430	9.3126
431	9.3194
432	9.3349
433	9.3415
434	9.3424
435	9.346
436	9.3491
437	9.3542
438	9.379
439	9.3883
440	9.3918
441	9.3941
442	9.3968
443	9.4216
444	9.4344
445	9.4441
446	9.4471
447	9.4486
448	9.4536
449	9.4549
450	9.4566
451	9.4672
452	9.4686
453	9.4761
454	9.4926
455	9.4962
456	9.5032
457	9.5285
458	9.5305
459	9.5319
460	9.5643
461	9.5657
462	9.5761
463	9.5785
464	9.5816
465	9.5836
466	9.5979
467	9.6036
468	9.6074
469	9.6189
470	9.6231
471	9.6242
472	9.633
473	9.6418
474	9.6507
475	9.6604
476	9.6607
477	9.6793
478	9.6821
479	9.7115
480	9.7221
481	9.7325
482	9.7387
483	9.7405
484	9.7553
485	9.7867
486	9.7892
487	9.7949
488	9.803
489	9.8119
490	9.8188
491	9.8257
492	9.8305
493	9.839
494	9.8532
495	9.8604
496	9.8708
497	9.8823
498	9.8993
499	9.8995
500	9.916
501	9.9199
502	9.9275
503	9.9575
504	9.9671
505	9.9983
506	10.0134
507	10.0183
508	10.036
509	10.0446
510	10.0566
511	10.0778
512	10.1024
513	10.1123
514	10.1275
515	10.128
516	10.1911
517	10.2238
518	10.2484
519	10.2693
520	10.2975
521	10.2987
522	10.3545
523	10.3553
524	10.3843
525	10.3869
526	10.3923
527	10.403
528	10.4031
529	10.4158
530	10.4259
531	10.4372
532	10.4387
533	10.4608
534	10.4614
535	10.4698
536	10.4754
537	10.4861
538	10.5017
539	10.505
540	10.5294
541	10.5319
542	10.5435
543	10.5553
544	10.5702
545	10.6011
546	10.6079
547	10.6274
548	10.6318
549	10.6439
550	10.6449
551	10.6492
552	10.6944
553	10.7038
554	10.7237
555	10.7367
556	10.7442
557	10.7442
558	10.7492
559	10.7719
560	10.7779
561	10.7866
562	10.7922
563	10.7937
564	10.8127
565	10.8222
566	10.8226
567	10.8313
568	10.841
569	10.8564
570	10.8565
571	10.8592
572	10.8683
573	10.8759
574	10.9344
575	10.9354
576	10.9454
577	10.9811
578	10.9858
579	11
580	11
581	11.0071
582	11.0196
583	11.0339
584	11.0369
585	11.0561
586	11.0568
587	11.066
588	11.0728
589	11.1024
590	11.1128
591	11.1248
592	11.1256
593	11.1333
594	11.1509
595	11.1545
596	11.1547
597	11.1647
598	11.1839
599	11.1908
600	11.193
601	11.2006
602	11.2026
603	11.2028
604	11.2378
605	11.2399
606	11.246
607	11.2604
608	11.2668
609	11.2781
610	11.2989
611	11.3103
612	11.3287
613	11.3317
614	11.3428
615	11.3511
616	11.352
617	11.3534
618	11.3592
619	11.3626
620	11.3804
621	11.4037
622	11.4174
623	11.4242
624	11.428
625	11.4295
626	11.4426
627	11.4436
628	11.4473
629	11.4667
630	11.4728
631	11.4772
632	11.4823
633	11.4885
634	11.5115
635	11.5221
636	11.5231
637	11.5266
638	11.6027
639	11.6464
640	11.6467
641	11.6539
642	11.6605
643	11.675
644	11.7112
645	11.7328
646	11.748
647	11.7648
648	11.7769
649	11.8024
650	11.8112
651	11.8196
652	11.8304
653	11.8401
654	11.8489
655	11.8536
656	11.8624
657	11.8988
658	11.9013
659	11.9052
660	11.9108
661	11.9173
662	11.9179
663	11.9507
664	11.9619
665	11.9795
666	11.9811
667	11.9811
668	12
669	12.0328
670	12.0374
671	12.0525
672	12.0733
673	12.0868
674	12.0883
675	12.0932
676	12.099
677	12.1335
678	12.1478
679	12.1484
680	12.1522
681	12.2045
682	12.2434
683	12.2584
684	12.2743
685	12.2757
686	12.2974
687	12.3011
688	12.3083
689	12.3102
690	12.311
691	12.3334
692	12.3345
693	12.3381
694	12.3406
695	12.3489
696	12.3558
697	12.3648
698	12.3674
699	12.3744
700	12.3892
701	12.3895
702	12.3941
703	12.4003
704	12.407
705	12.4275
706	12.4322
707	12.4421
708	12.4424
709	12.4458
710	12.4754
711	12.4864
712	12.4931
713	12.5036
714	12.5136
715	12.5243
716	12.5614
717	12.5646
718	12.5772
719	12.5793
720	12.5851
721	12.6001
722	12.6115
723	12.6139
724	12.618
725	12.6412
726	12.6552
727	12.6641
728	12.6916
729	12.6955
730	12.7064
731	12.7116
732	12.7372
733	12.7469
734	12.7568
735	12.7923
736	12.8089
737	12.8142
738	12.8309
739	12.8383
740	12.8405
741	12.8522
742	12.8704
743	12.8792
744	12.8796
745	12.883
746	12.8921
747	12.9328
748	12.9517
749	12.9827
750	12.9836
751	12.9965
752	12.9971
753	13.0326
754	13.0403
755	13.0409
756	13.0456
757	13.0632
758	13.0701
759	13.0748
760	13.0808
761	13.0847
762	13.0874
763	13.1147
764	13.115
765	13.1158
766	13.1248
767	13.1384
768	13.1534
769	13.1713
770	13.1845
771	13.1891
772	13.2296
773	13.2454
774	13.248
775	13.2656
776	13.2676
777	13.2996
778	13.3054
779	13.3084
780	13.3209
781	13.3215
782	13.3339
783	13.3364
784	13.3397
785	13.3463
786	13.3603
787	13.3642
788	13.3642
789	13.3695
790	13.3709
791	13.3721
792	13.3833
793	13.4009
794	13.401
795	13.4202
796	13.4283
797	13.4314
798	13.4357
799	13.4449
800	13.4488
801	13.4711
802	13.4716
803	13.483
804	13.4982
805	13.5306
806	13.5681
807	13.579
808	13.5975
809	13.6016
810	13.6139
811	13.6211
812	13.6532
813	13.6689
814	13.6741
815	13.6901
816	13.7207
817	13.7393
818	13.7438
819	13.7462
820	13.8265
821	13.8533
822	13.8702
823	13.8794
824	13.8956
825	13.9147
826	13.9332
827	13.9415
828	13.961
829	13.9663
830	13.9664
831	13.9854
832	14
833	14
834	14
835	14
836	14.0499
837	14.0507
838	14.0566
839	14.0617
840	14.0757
841	14.085
842	14.0907
843	14.0996
844	14.1153
845	14.1212
846	14.1247
847	14.1337
848	14.1416
849	14.1435
850	14.1449
851	14.2202
852	14.2262
853	14.238
854	14.2398
855	14.2501
856	14.3031
857	14.3099
858	14.3123
859	14.3224
860	14.3241
861	14.3259
862	14.3265
863	14.3302
864	14.3325
865	14.3355
866	14.3438
867	14.3682
868	14.3713
869	14.3884
870	14.391
871	14.3922
872	14.3924
873	14.4041
874	14.4372
875	14.4402
876	14.444
877	14.4509
878	14.4757
879	14.5018
880	14.5025
881	14.5044
882	14.5068
883	14.5123
884	14.5215
885	14.5408
886	14.5436
887	14.5505
888	14.5845
889	14.5965
890	14.5971
891	14.6188
892	14.6478
893	14.6778
894	14.68
895	14.6892
896	14.6955
897	14.6998
898	14.7268
899	14.759
900	14.7592
901	14.765
902	14.7976
903	14.801
904	14.8265
905	14.8265
906	14.8292
907	14.8441
908	14.8462
909	14.8559
910	14.8693
911	14.892
912	14.9014
913	14.9045
914	14.9092
915	14.9344
916	14.9361
917	14.9416
918	14.9503
919	14.9562
920	14.9583
921	14.9595
922	14.96
923	14.9705
924	14.9793
925	14.9818
926	15
927	15.0275
928	15.0279
929	15.0379
930	15.0379
931	15.0635
932	15.0671
933	15.1171
934	15.1258
935	15.1537
936	15.1702
937	15.186
938	15.1874
939	15.2214
940	15.2831
941	15.289
942	15.3108
943	15.3185
944	15.3211
945	15.3214
946	15.3256
947	15.3278
948	15.3381
949	15.3514
950	15.3641
951	15.3642
952	15.3821
953	15.3863
954	15.394
955	15.3944
956	15.3964
957	15.3983
958	15.4043
959	15.4045
960	15.414
961	15.4282
962	15.4364
963	15.4425
964	15.4659
965	15.4908
966	15.4952
967	15.5042
968	15.5226
969	15.5304
970	15.5531
971	15.5757
972	15.5761
973	15.5975
974	15.6062
975	15.641
976	15.6574
977	15.6761
978	15.6841
979	15.686
980	15.7275
981	15.7549
982	15.7574
983	15.767
984	15.7923
985	15.8313
986	15.8347
987	15.846
988	15.8577
989	15.8605
990	15.8608
991	15.8806
992	15.8931
993	15.8949
994	15.9016
995	15.9055
996	15.9149
997	15.9361
998	15.9623
999	15.9768
1000	15.9859
1001	15.9941
1002	16.0095
1003	16.0139
1004	16.0151
1005	16.0175
1006	16.028
1007	16.0331
1008	16.0431
1009	16.0478
1010	16.052
1011	16.0746
1012	16.1067
1013	16.1279
1014	16.1599
1015	16.1694
1016	16.1758
1017	16.1908
1018	16.195
1019	16.2162
1020	16.2337
1021	16.2479
1022	16.2558
1023	16.2747
1024	16.2921
1025	16.2925
1026	16.3162
1027	16.3197
1028	16.3231
1029	16.3378
1030	16.3388
1031	16.3464
1032	16.3647
1033	16.3718
1034	16.3978
1035	16.4014
1036	16.4375
1037	16.439
1038	16.4404
1039	16.4456
1040	16.4724
1041	16.4741
1042	16.4811
1043	16.4867
1044	16.489
1045	16.491
1046	16.501
1047	16.5054
1048	16.509
1049	16.5111
1050	16.5115
1051	16.5411
1052	16.5585
1053	16.5846
1054	16.5955
1055	16.605
1056	16.6166
1057	16.629
1058	16.6299
1059	16.6607
1060	16.7082
1061	16.713
1062	16.7201
1063	16.7347
1064	16.736
1065	16.7431
1066	16.7526
1067	16.7927
1068	16.8282
1069	16.8292
1070	16.8414
1071	16.8514
1072	16.8632
1073	16.8677
1074	16.8814
1075	16.9035
1076	16.9127
1077	16.9146
1078	16.9205
1079	16.9222
1080	16.9387
1081	16.9391
1082	16.949
1083	16.95
1084	16.9702
1085	16.9713
1086	16.9792
1087	16.9857
1088	16.9885
1089	17
1090	17.0061
1091	17.0389
1092	17.0453
1093	17.0484
1094	17.0566
1095	17.0977
1096	17.1086
1097	17.117
1098	17.124
1099	17.1418
1100	17.1516
1101	17.1535
1102	17.1628
1103	17.1668
1104	17.1672
1105	17.1716
1106	17.1959
1107	17.2143
1108	17.2189
1109	17.2279
1110	17.2286
1111	17.2362
1112	17.2399
1113	17.2415
1114	17.2453
1115	17.2553
1116	17.2557
1117	17.2782
1118	17.2884
1119	17.2933
1120	17.3103
1121	17.3157
1122	17.3173
1123	17.3219
1124	17.322
1125	17.326
1126	17.3294
1127	17.3299
1128	17.3378
1129	17.3447
1130	17.3554
1131	17.3619
1132	17.3705
1133	17.3787
1134	17.3854
1135	17.3902
1136	17.3914
1137	17.4051
1138	17.4102
1139	17.4124
1140	17.4217
1141	17.429
1142	17.4455
1143	17.4509
1144	17.4558
1145	17.4838
1146	17.4927
1147	17.4946
1148	17.5458
1149	17.5555
1150	17.5841
1151	17.5852
1152	17.5858
1153	17.6229
1154	17.6314
1155	17.6316
1156	17.6435
1157	17.6453
1158	17.66
1159	17.6652
1160	17.6698
1161	17.6702
1162	17.6759
1163	17.6774
1164	17.6875
1165	17.7079
1166	17.7138
1167	17.7329
1168	17.7488
1169	17.7505
1170	17.7544
1171	17.7688
1172	17.7802
1173	17.7922
1174	17.809
1175	17.8129
1176	17.8141
1177	17.82
1178	17.8429
1179	17.853
1180	17.8601
1181	17.8655
1182	17.8845
1183	17.9093
1184	17.9119
1185	17.9185
1186	17.9209
1187	17.9349
1188	17.9779
1189	17.9865
1190	18.0263
1191	18.0778
1192	18.0958
1193	18.0994
1194	18.1207
1195	18.1279
1196	18.131
1197	18.1314
1198	18.1335
1199	18.1779
1200	18.18
1201	18.1873
1202	18.2495
1203	18.25
1204	18.2843
1205	18.31
1206	18.3128
1207	18.3152
1208	18.3406
1209	18.3486
1210	18.349
1211	18.3525
1212	18.3798
1213	18.406
1214	18.4077
1215	18.4312
1216	18.4335
1217	18.4337
1218	18.4359
1219	18.4402
1220	18.4769
1221	18.4775
1222	18.4888
1223	18.4921
1224	18.5006
1225	18.5065
1226	18.5519
1227	18.5882
1228	18.6216
1229	18.6495
1230	18.6895
1231	18.69
1232	18.7028
1233	18.7135
1234	18.7222
1235	18.7417
1236	18.7482
1237	18.7595
1238	18.8247
1239	18.8309
1240	18.8558
1241	18.8632
1242	18.8834
1243	18.8916
1244	18.9061
1245	18.9323
1246	18.9436
1247	18.9449
1248	18.9804
1249	19
1250	19
1251	19.0029
1252	19.0041
1253	19.0611
1254	19.0637
1255	19.0715
1256	19.0753
1257	19.0844
1258	19.0954
1259	19.1219
1260	19.1373
1261	19.1607
1262	19.1621
1263	19.1754
1264	19.1762
1265	19.192
1266	19.2002
1267	19.2012
1268	19.2176
1269	19.2201
1270	19.221
1271	19.2337
1272	19.2359
1273	19.2386
1274	19.2716
1275	19.2965
1276	19.3293
1277	19.3313
1278	19.3542
1279	19.3691
1280	19.3776
1281	19.3935
1282	19.403
1283	19.4071
1284	19.4088
1285	19.4094
1286	19.4128
1287	19.4708
1288	19.4721
1289	19.5182
1290	19.5282
1291	19.5721
1292	19.5884
1293	19.5985
1294	19.5997
1295	19.6005
1296	19.6037
1297	19.6466
1298	19.6483
1299	19.6815
1300	19.6957
1301	19.7056
1302	19.7099
1303	19.7161
1304	19.7252
1305	19.7526
1306	19.7608
1307	19.7685
1308	19.782
1309	19.8135
1310	19.8167
1311	19.8245
1312	19.825
1313	19.8421
1314	19.8641
1315	19.8815
1316	19.9042
1317	19.9251
1318	19.9632
1319	19.9694
1320	19.9922
1321	19.9966
1322	20.0132
1323	20.0191
1324	20.0217
1325	20.0238
1326	20.0256
1327	20.0654
1328	20.0712
1329	20.0757
1330	20.092
1331	20.0992
1332	20.142
1333	20.1532
1334	20.1676
1335	20.1798
1336	20.1931
1337	20.1957
1338	20.1976
1339	20.1992
1340	20.2034
1341	20.2158
1342	20.2177
1343	20.2308
1344	20.2747
1345	20.31
1346	20.334
1347	20.3447
1348	20.3501
1349	20.3522
1350	20.3582
1351	20.3708
1352	20.3921
1353	20.3945
1354	20.4167
1355	20.4404
1356	20.4479
1357	20.4499
1358	20.4602
1359	20.4605
1360	20.4616
1361	20.4681
1362	20.4702
1363	20.4803
1364	20.4803
1365	20.494
1366	20.4942
1367	20.4999
1368	20.5086
1369	20.5329
1370	20.5385
1371	20.5497
1372	20.5598
1373	20.5646
1374	20.6139
1375	20.6184
1376	20.6482
1377	20.6783
1378	20.6968
1379	20.7038
1380	20.7183
1381	20.7262
1382	20.7311
1383	20.7449
1384	20.7556
1385	20.7582
1386	20.7602
1387	20.7658
1388	20.7766
1389	20.7857
1390	20.7922
1391	20.83
1392	20.8654
1393	20.8924
1394	20.9135
1395	20.9245
1396	20.9579
1397	20.9597
1398	20.9676
1399	20.9764
1400	20.9883
1401	21
1402	21.0468
1403	21.0518
1404	21.0699
1405	21.0715
1406	21.0846
1407	21.1015
1408	21.1031
1409	21.1459
1410	21.1498
1411	21.1659
1412	21.1664
1413	21.1984
1414	21.2009
1415	21.228
1416	21.229
1417	21.243
1418	21.2578
1419	21.2735
1420	21.2756
1421	21.2899
1422	21.2923
1423	21.3083
1424	21.3327
1425	21.3332
1426	21.3414
1427	21.3457
1428	21.3676
1429	21.3828
1430	21.3962
1431	21.4065
1432	21.4289
1433	21.432
1434	21.4647
1435	21.4703
1436	21.4742
1437	21.4765
1438	21.4999
1439	21.5301
1440	21.5455
1441	21.5465
1442	21.5513
1443	21.5531
1444	21.6083
1445	21.6245
1446	21.6381
1447	21.6644
1448	21.67
1449	21.6721
1450	21.6728
1451	21.6771
1452	21.6838
1453	21.6851
1454	21.7013
1455	21.7059
1456	21.7301
1457	21.734
1458	21.7414
1459	21.8016
1460	21.8016
1461	21.8036
1462	21.8091
1463	21.8277
1464	21.8328
1465	21.837
1466	21.8462
1467	21.8551
1468	21.861
1469	21.8663
1470	21.8667
1471	21.8733
1472	21.8902
1473	21.8908
1474	21.8931
1475	21.8956
1476	21.9432
1477	21.9772
1478	21.9992
1479	22.0285
1480	22.0357
1481	22.0389
1482	22.1104
1483	22.1311
1484	22.1512
1485	22.1528
1486	22.1533
1487	22.2065
1488	22.2157
1489	22.2409
1490	22.249
1491	22.2738
1492	22.2739
1493	22.2899
1494	22.2945
1495	22.3153
1496	22.321
1497	22.3221
1498	22.3353
1499	22.3364
1500	22.3386
1501	22.3632
1502	22.3952
1503	22.3976
1504	22.4104
1505	22.4218
1506	22.4986
1507	22.4989
1508	22.4991
1509	22.5137
1510	22.5296
1511	22.5527
1512	22.5586
1513	22.5649
1514	22.5668
1515	22.5894
1516	22.6077
1517	22.6288
1518	22.6291
1519	22.6783
1520	22.6998
1521	22.7023
1522	22.7061
1523	22.7372
1524	22.7446
1525	22.7473
1526	22.7512
1527	22.7535
1528	22.7696
1529	22.7903
1530	22.7923
1531	22.7964
1532	22.8019
1533	22.8206
1534	22.8831
1535	22.9345
1536	23.0141
1537	23.0261
1538	23.0333
1539	23.0384
1540	23.041
1541	23.0489
1542	23.0659
1543	23.0678
1544	23.0831
1545	23.0983
1546	23.1919
1547	23.1948
1548	23.1991
1549	23.2043
1550	23.2081
1551	23.2161
1552	23.219
1553	23.2254
1554	23.2268
1555	23.227
1556	23.2297
1557	23.2562
1558	23.2572
1559	23.2751
1560	23.2849
1561	23.2939
1562	23.344
1563	23.351
1564	23.3547
1565	23.3711
1566	23.4023
1567	23.4104
1568	23.4138
1569	23.4371
1570	23.4411
1571	23.4724
1572	23.4805
1573	23.4858
1574	23.4963
1575	23.5097
1576	23.5263
1577	23.5476
1578	23.5569
1579	23.6078
1580	23.6192
1581	23.657
1582	23.6669
1583	23.7407
1584	23.7427
1585	23.7429
1586	23.8177
1587	23.8637
1588	23.8661
1589	23.8742
1590	23.8829
1591	23.9073
1592	23.9089
1593	23.954
1594	23.9638
1595	23.969
1596	23.9821
1597	24.0074
1598	24.0525
1599	24.0712
1600	24.0755
1601	24.078
1602	24.0824
1603	24.1023
1604	24.1094
1605	24.1238
1606	24.1767
1607	24.1948
1608	24.1948
1609	24.2359
1610	24.2423
1611	24.2577
1612	24.2802
1613	24.2989
1614	24.3679
1615	24.3756
1616	24.3769
1617	24.3824
1618	24.3945
1619	24.4362
1620	24.4375
1621	24.4377
1622	24.4614
1623	24.4926
1624	24.4972
1625	24.5051
1626	24.5054
1627	24.5093
1628	24.5451
1629	24.5829
1630	24.6075
1631	24.6176
1632	24.6967
1633	24.716
1634	24.7327
1635	24.735
1636	24.7417
1637	24.7419
1638	24.7447
1639	24.7521
1640	24.755
1641	24.7587
1642	24.7969
1643	24.8075
1644	24.8189
1645	24.8547
1646	24.8834
1647	24.8877
1648	24.9062
1649	24.9384
1650	25.0039
1651	25.026
1652	25.0293
1653	25.0312
1654	25.0397
1655	25.0429
1656	25.0547
1657	25.0706
1658	25.0834
1659	25.0873
1660	25.1541
1661	25.1742
1662	25.2047
1663	25.215
1664	25.2174
1665	25.2258
1666	25.2479
1667	25.3101
1668	25.3121
1669	25.3134
1670	25.3185
1671	25.3228
1672	25.3307
1673	25.3309
1674	25.3429
1675	25.3607
1676	25.3639
1677	25.3691
1678	25.3794
1679	25.3864
1680	25.4048
1681	25.4123
1682	25.4231
1683	25.435
1684	25.4674
1685	25.4823
1686	25.4889
1687	25.5634
1688	25.5834
1689	25.5837
1690	25.6959
1691	25.7227
1692	25.7271
1693	25.7289
1694	25.7536
1695	25.7655
1696	25.7659
1697	25.8014
1698	25.8899
1699	25.9017
1700	25.937
1701	25.958
1702	25.9651
1703	25.9765
1704	25.9919
1705	26.0528
1706	26.0841
1707	26.0941
1708	26.1057
1709	26.1302
1710	26.16
1711	26.2151
1712	26.2585
1713	26.2967
1714	26.3604
1715	26.3638
1716	26.3816
1717	26.3974
1718	26.3991
1719	26.4013
1720	26.4086
1721	26.5015
1722	26.5078
1723	26.5526
1724	26.5758
1725	26.5903
1726	26.6056
1727	26.6118
1728	26.6771
1729	26.6913
1730	26.6994
1731	26.7131
1732	26.7449
1733	26.7787
1734	26.8359
1735	26.8529
1736	26.8622
1737	26.9523
1738	26.967
1739	27.023
1740	27.0349
1741	27.0356
1742	27.0797
1743	27.0886
1744	27.1546
1745	27.156
1746	27.1766
1747	27.1897
1748	27.2145
1749	27.2166
1750	27.3088
1751	27.338
1752	27.4142
1753	27.4176
1754	27.4249
1755	27.4747
1756	27.498
1757	27.4985
1758	27.5137
1759	27.5279
1760	27.5881
1761	27.632
1762	27.655
1763	27.6563
1764	27.7222
1765	27.7303
1766	27.761
1767	27.7695
1768	27.7819
1769	27.8246
1770	27.8252
1771	27.897
1772	27.9634
1773	28.0711
1774	28.0807
1775	28.2079
1776	28.2574
1777	28.3207
1778	28.3308
1779	28.3826
1780	28.3835
1781	28.3936
1782	28.403
1783	28.4266
1784	28.4521
1785	28.4592
1786	28.4661
1787	28.553
1788	28.5572
1789	28.6338
1790	28.6532
1791	28.6666
1792	28.6723
1793	28.7435
1794	28.7601
1795	28.8417
1796	28.8551
1797	28.9405
1798	28.9583
1799	28.9788
1800	29.0411
1801	29.1594
1802	29.2143
1803	29.2378
1804	29.3315
1805	29.3481
1806	29.3614
1807	29.3988
1808	29.4216
1809	29.4809
1810	29.5412
1811	29.557
1812	29.6361
1813	29.6396
1814	29.6592
1815	29.6619
1816	29.729
1817	29.7301
1818	29.7492
1819	29.7774
1820	29.8383
1821	29.9103
1822	29.9151
1823	30.0331
1824	30.0341
1825	30.0529
1826	30.0989
1827	30.1009
1828	30.1334
1829	30.2943
1830	30.3419
1831	30.3546
1832	30.3749
1833	30.4192
1834	30.4301
1835	30.432
1836	30.4546
1837	30.4639
1838	30.4924
1839	30.5034
1840	30.6171
1841	30.6401
1842	30.6639
1843	30.678
1844	30.7358
1845	30.7818
1846	30.8439
1847	30.9279
1848	30.9905
1849	31.0211
1850	31.0687
1851	31.1017
1852	31.1109
1853	31.1392
1854	31.1556
1855	31.185
1856	31.2061
1857	31.2178
1858	31.2776
1859	31.3634
1860	31.3743
1861	31.4011
1862	31.4074
1863	31.4805
1864	31.4818
1865	31.4884
1866	31.4979
1867	31.5101
1868	31.5225
1869	31.5344
1870	31.5399
1871	31.5998
1872	31.691
1873	31.6937
1874	31.7033
1875	31.7118
1876	31.7265
1877	31.7411
1878	31.7482
1879	31.7679
1880	31.7965
1881	31.8157
1882	31.8291
1883	31.8609
1884	31.9298
1885	31.988
1886	32.0048
1887	32.0186
1888	32.0549
1889	32.0791
1890	32.0969
1891	32.1605
1892	32.2221
1893	32.2556
1894	32.2585
1895	32.3282
1896	32.4293
1897	32.4979
1898	32.5063
1899	32.6676
1900	32.7027
1901	32.8066
1902	32.9888
1903	33.0489
1904	33.0499
1905	33.1502
1906	33.2332
1907	33.3763
1908	33.4382
1909	33.442
1910	33.5001
1911	33.5168
1912	33.5879
1913	33.6567
1914	33.7575
1915	33.8802
1916	33.9141
1917	33.9305
1918	34.0457
1919	34.0958
1920	34.1633
1921	34.3323
1922	34.3397
1923	34.4722
1924	34.4785
1925	34.5073
1926	34.5151
1927	34.5297
1928	34.7473
1929	34.7482
1930	34.8093
1931	34.8235
1932	34.8518
1933	34.9004
1934	34.9428
1935	34.9549
1936	35.0452
1937	35.0497
1938	35.065
1939	35.0655
1940	35.0946
1941	35.2121
1942	35.225
1943	35.2551
1944	35.4093
1945	35.6396
1946	35.7276
1947	36.1191
1948	36.2076
1949	36.337
1950	36.3439
1951	36.3714
1952	36.4183
1953	36.4301
1954	36.6842
1955	36.9786
1956	37.0201
1957	37.0299
1958	37.0413
1959	37.0731
1960	37.0747
1961	37.3548
1962	37.4588
1963	37.4623
1964	37.4845
1965	37.7038
1966	37.7098
1967	37.7375
1968	37.7614
1969	37.9443
1970	38.3375
1971	38.5348
1972	38.743
1973	38.7566
1974	38.9094
1975	39.0507
1976	40.1197
1977	40.1342
1978	40.164
1979	40.2151
1980	40.4474
1981	40.4855
1982	40.9742
1983	41.1022
1984	41.404
1985	41.5182
1986	41.7114
1987	41.8902
1988	41.9047
1989	42.2046
1990	42.3105
1991	42.3885
1992	43.6986
1993	44.5571
1994	44.7417
1995	45.3638
1996	47.8856
1997	49.0191
1998	49.54
1999	57.0859
